The One-Loop Correction to Heavy Dark Matter Annihilation

We calculate the one-loop corrections to TeV scale dark matter annihilation in a model where the dark matter is described by an SU(2)$_L$ triplet of Majorana fermions, such as the wino. We use this framework to determine the high and low-scale MS-bar matching coefficients at both the dark matter and weak boson mass scales at one loop. Part of this calculation has previously been performed in the literature numerically; we find our analytic result differs from the earlier work and discuss potential origins of this disagreement. Our result is used to extend the dark matter annihilation rate to NLL' (NLL+O($\alpha_2$) corrections) which enables a precise determination of indirect detection signatures in present and upcoming experiments.

==> DigitizedCrossSection/NLLPrimeCrossSection.dat <==
m [TeV]	Log10[σv] (central)	Log10[σv] (lower uncertainty)	Log10[σv] (upper uncertainty)
0.1	-26.259891683376	-26.108048171884203	-26.04585905280194
0.11	-26.244915860702378	-26.111147849329537	-26.0493703511775
0.12000000000000001	-26.233574297674743	-26.11472477239368	-26.054306564624497
0.13	-26.225051465117275	-26.118687294286072	-26.060140029248604
0.14	-26.218683441378733	-26.122935105881147	-26.066511416842655
0.15000000000000002	-26.214003874777646	-26.127385186931683	-26.073191904685647
0.16	-26.210646085869094	-26.131963633985084	-26.080019431635726
0.17	-26.20831606275497	-26.13660733799826	-26.08687967796128
0.18	-26.206821577673526	-26.141263926363486	-26.093684935801114
0.19	-26.205951011220204	-26.145888943830347	-26.100378068019445
0.2	-26.20558372046492	-26.150443635270772	-26.106906332475667
0.21000000000000002	-26.205602930041636	-26.154895364835085	-26.113231953264396
0.22	-26.205910535743147	-26.15921931176994	-26.119330207612986
0.23	-26.20643142287462	-26.163393431559385	-26.12517908372003
0.24000000000000002	-26.207102989295052	-26.16740039412398	-26.130763119899626
0.25	-26.207874582526017	-26.171213975147182	-26.13605299423857
0.26	-26.20869860288547	-26.174829064981957	-26.141050820122988
0.27	-26.209540667771112	-26.178242371076596	-26.145758807644633
0.28	-26.210367097981994	-26.18142738516052	-26.150146568355662
0.29000000000000004	-26.211131426186263	-26.1843625384275	-26.154196636569573
0.30000000000000004	-26.211672130406686	-26.1868681095824	-26.15770532654432
0.31	-26.21210693603986	-26.189111146709653	-26.160872168246335
0.32	-26.21247543827837	-26.191147032325297	-26.163762244697505
0.33	-26.212783394186612	-26.193007504298762	-26.166418303934865
0.33999999999999997	-26.21301828540661	-26.194680183853013	-26.168826577992412
0.35	-26.21317659777246	-26.19617135954195	-26.170997128993122
0.36	-26.21326255133196	-26.197499804133614	-26.17295517399646
0.37	-26.21327327990809	-26.19866862568836	-26.17470622732169
0.38	-26.21320630440568	-26.199680863052414	-26.17625572560416
0.39	-26.21304910894882	-26.200523664323875	-26.177590443552198
0.4	-26.21278660065502	-26.20118697169693	-26.178702025083858
0.41000000000000003	-26.21243952220218	-26.201702025510127	-26.17962820921437
0.42000000000000004	-26.212014860098922	-26.202081680676706	-26.18038532467782
0.43000000000000005	-26.21151327497272	-26.202330533669233	-26.18098023710383
0.44000000000000006	-26.21093555717844	-26.20245300784454	-26.18141953364791
0.45000000000000007	-26.210282605289468	-26.20245335874343	-26.181709529749305
0.45999999999999996	-26.20955543475824	-26.20233570561501	-26.181856301231292
0.47	-26.208755162856754	-26.202104038393532	-26.181865692482564
0.48	-26.207883025569945	-26.201762253243327	-26.18174335264489
0.49	-26.20694024475322	-26.20131400179142	-26.181494570351425
0.5	-26.205911875714456	-26.20074209940402	-26.181101942825002
0.51	-26.204811234904835	-26.200065868059337	-26.180587945191
0.52	-26.20364286499305	-26.199292746157884	-26.179961733717207
0.53	-26.202408676881575	-26.198426622280202	-26.17922849978329
0.54	-26.201110626411378	-26.19747124657255	-26.178393178082057
0.55	-26.199750826181873	-26.196430382926764	-26.177460617579737
0.56	-26.19830899064621	-26.195281332863594	-26.17640791944755
0.5700000000000001	-26.19680215487383	-26.19404591747396	-26.17525894448266
0.58	-26.195236879566668	-26.192732867094108	-26.174023519059954
0.59	-26.1936154066598	-26.191345605497666	-26.172705815280658
0.6	-26.19191420666413	-26.1898582130693	-26.17127975063573
0.61	-26.190146904462953	-26.188287790711243	-26.169763746720406
0.62	-26.18832754893033	-26.186650996630654	-26.168175440699297
0.63	-26.18644933316409	-26.1849409811905	-26.166508279515853
0.64	-26.184486611653284	-26.183130665783118	-26.16473522896307
0.65	-26.18247633504121	-26.18126149150461	-26.162898957068098
0.66	-26.18041446569769	-26.1793295578025	-26.160995820671225
0.67	-26.178262310510856	-26.17729413478714	-26.158985031397236
0.6799999999999999	-26.176067611505534	-26.175207278620217	-26.156919592302735
0.69	-26.17381451205324	-26.17305253561019	-26.154783163305904
0.7	-26.171479817696536	-26.17080612012778	-26.15255217402729
0.71	-26.169108381533235	-26.168515989158198	-26.150275088729487
0.72	-26.166655956149558	-26.166136287324708	-26.147906103884978
0.73	-26.16414707815653	-26.163693363647415	-26.145471898051866
0.74	-26.161593742500752	-26.161200032379227	-26.142985477629157
0.75	-26.158947784828598	-26.15860703567748	-26.140397770367
0.76	-26.156274799338355	-26.155982501628348	-26.13777704941711
0.77	-26.153508326676246	-26.15325849098074	-26.135055612432502
0.78	-26.15070192863578	-26.150490405689563	-26.132288910324743
0.79	-26.147826690567886	-26.14764896610778	-26.129447862806632
0.8	-26.144887983356313	-26.144740067735658	-26.126538479443962
0.8099999999999999	-26.14190125228139	-26.141779686594212	-26.12357678562278
0.82	-26.13883130841505	-26.138732474044897	-26.120527650611194
0.83	-26.135729779423222	-26.135650970616414	-26.117443482908055
0.84	-26.132529829112762	-26.132467882162754	-26.114257367883496
0.85	-26.12931030140875	-26.129263027190582	-26.11104881869437
0.86	-26.12598192569818	-26.12594665212541	-26.1077285879445
0.87	-26.12264104252274	-26.12261594275498	-26.104393425595465
0.88	-26.11918612380114	-26.119169006853642	-26.100942022642837
0.89	-26.115720361170354	-26.115709664410073	-26.09747769652932
0.9	-26.11214141370948	-26.112135381947603	-26.093898527239627
0.91	-26.108547372740738	-26.108544653656683	-26.09030249939677
0.92	-26.104846724460504	-26.104845938912366	-26.086598589233976
0.93	-26.101120052918468	-26.10112003466924	-26.082867198037913
0.94	-26.09730069368755	-26.097300356265652	-26.07904211042443
0.95	-26.093437069846328	-26.093435432451884	-26.07517163699717
0.96	-26.089502594006866	-26.089498777311352	-26.07122943324907
0.97	-26.085497379430578	-26.085490603637894	-26.06721574895416
0.98	-26.08145209124842	-26.081441597667087	-26.06316111270092
0.99	-26.077300413425842	-26.07728564948954	-26.058999781429094
1.	-26.07314944656479	-26.07312968983807	-26.054838154400294
1.01	-26.068845944832344	-26.068820901228463	-26.050524177660677
1.02	-26.064543052311326	-26.064512101655048	-26.046209944313414
1.03	-26.06013399990087	-26.06009684708786	-26.04178949939034
1.04	-26.05567306250875	-26.055629320302636	-26.03731680458017
1.05	-26.05116512261644	-26.051114411521702	-26.03279671748924
1.06	-26.046539677824697	-26.046481889989384	-26.02815932520085
1.07	-26.041914676990263	-26.041849358444917	-26.0235217396922
1.08	-26.0371439165918	-26.037071112385433	-26.01873884212977
1.09	-26.032347347808805	-26.032266753956595	-26.013929777087245
1.1	-26.02748781213933	-26.027399254425877	-26.009057647491332
1.11	-26.02251209765584	-26.022415618064173	-26.00406966920502
1.12	-26.017536704461506	-26.017431972559727	-25.999081545496626
1.1300000000000001	-26.012411187125938	-26.012298378144077	-25.99394384269519
1.1400000000000001	-26.007247901954912	-26.007126856660715	-25.988768221368463
1.1500000000000001	-26.00204834859211	-26.001918902138875	-25.98355616030907
1.1600000000000001	-25.99668768028541	-25.99655008911972	-25.978183622086508
1.1700000000000002	-25.991327243463815	-25.991181267752026	-25.972810974199728
1.1800000000000002	-25.985860861673437	-25.98570658904485	-25.967332662239098
1.1900000000000002	-25.98029277247014	-25.980130303675473	-25.961752935586187
1.2000000000000002	-25.97472487897214	-25.97455401032789	-25.956173113664953
1.2100000000000002	-25.968987348326504	-25.96880837262105	-25.950424286061043
1.2200000000000002	-25.96320027177821	-25.96301315735608	-25.944625928995066
1.2300000000000002	-25.957413360489745	-25.95721793446689	-25.93882748910923
1.2400000000000002	-25.951400536420724	-25.951197242479708	-25.932804007960833
1.2500000000000002	-25.945381608509688	-25.945170316090202	-25.926774241344624
1.26	-25.939336313094724	-25.939116941047008	-25.920718013186118
1.27	-25.933070981443493	-25.932843939796104	-25.914442530097208
1.28	-25.926805767746984	-25.926570931583743	-25.908166984190235
1.29	-25.920494741758773	-25.92025209106406	-25.901845630528275
1.3	-25.913967363495587	-25.913717277060215	-25.895308630937244
1.31	-25.90744008448734	-25.907182456403962	-25.888771576567663
1.32	-25.90086401545046	-25.90059884078155	-25.882185753428352
1.33	-25.89405647994255	-25.893784138972915	-25.87536915183254
1.34	-25.88724902788019	-25.886969430807262	-25.868552502392898
1.35	-25.8804104769136	-25.880123591898183	-25.8617047219569
1.36	-25.87330252296491	-25.87300876642804	-25.854588272887796
1.37	-25.866194639080366	-25.865893934883204	-25.84747178196773
1.3800000000000001	-25.85908682504036	-25.85877909726287	-25.840355249203178
1.3900000000000001	-25.85166804054284	-25.8513537325722	-25.832928514299056
1.4000000000000001	-25.844236885177754	-25.843915953012587	-25.82548934798537
1.4100000000000001	-25.83680578836665	-25.836478167647364	-25.818050145010403
1.4200000000000002	-25.829113954363976	-25.828779965146428	-25.810350752921675
1.4300000000000002	-25.82133348934411	-25.82099320640289	-25.802562865447833
1.4400000000000002	-25.813553073336617	-25.81320644211168	-25.794774945793808
1.4500000000000002	-25.805599706060782	-25.80524689525371	-25.78681436263608
1.4600000000000002	-25.79744001488099	-25.79708124212396	-25.778647823008576
1.4700000000000002	-25.789280364657483	-25.788915583693065	-25.770481255076383
1.4800000000000002	-25.781083881181658	-25.78071308727055	-25.762277852583917
1.4900000000000002	-25.77251074229102	-25.77213431606501	-25.75369842403581
1.5000000000000002	-25.76393763754759	-25.763555539793927	-25.745118970540386
1.51	-25.755364566863207	-25.75497675845669	-25.736539492097947
1.52	-25.746499636789977	-25.7461063631338	-25.727668555671027
1.53	-25.73747329101784	-25.737074675171755	-25.71863640620778
1.54	-25.728446973581452	-25.72804298236876	-25.709604234704717
1.55	-25.71936154494618	-25.718952194511964	-25.70051298045676
1.56	-25.709835531428727	-25.70942115839106	-25.69098168187678
1.57	-25.700309541423835	-25.69989011764442	-25.681450363777554
1.58	-25.690783574876466	-25.690359072271516	-25.671919026158278
1.59	-25.680974608405787	-25.68054520013652	-25.66210496457819
1.6	-25.670894477728172	-25.670460331696876	-25.652020006069655
1.61	-25.66081436645289	-25.660375458836683	-25.641935030229384
1.62	-25.650734274536553	-25.650290581555442	-25.631850037056314
1.6300000000000001	-25.640147212726234	-25.639699014589738	-25.621258512822934
1.6400000000000001	-25.629448114611762	-25.628995457965903	-25.61055502548261
1.6500000000000001	-25.618749032454865	-25.618291897117643	-25.59985152271043
1.6600000000000001	-25.608021185170397	-25.60755956534871	-25.58911924565649
1.6700000000000002	-25.596625411789788	-25.59615962205724	-25.577719528748585
1.6800000000000002	-25.58522965150619	-25.58475967472924	-25.56631979806302
1.6900000000000002	-25.573833904292837	-25.57335972336428	-25.55492005359847
1.7000000000000002	-25.562299256375812	-25.56182091153291	-25.54338146937156
1.7100000000000002	-25.550112609828624	-25.549630354518357	-25.5311912738679
1.7200000000000002	-25.537925973953264	-25.537439793646435	-25.519001066026696
1.7300000000000002	-25.525739348728738	-25.525249228916735	-25.5068108458466
1.7400000000000002	-25.513353297461755	-25.512859290826874	-25.49442127803091
1.7500000000000002	-25.5002598203373	-25.49976215196935	-25.481324622965605
1.7600000000000002	-25.48716635185709	-25.486665009425685	-25.468227956819558
1.77	-25.47407289200469	-25.473567863195516	-25.45513127959143
1.78	-25.46079850567873	-25.46028982733853	-25.44185372955974
1.79	-25.446653474603547	-25.44614137198678	-25.427705869730367
1.8	-25.432508450477652	-25.43199291311256	-25.41355799991883
1.81	-25.418363433288167	-25.41784445071552	-25.399410120123846
1.82	-25.404181465431876	-25.403659035177835	-25.385225284489263
1.83	-25.388801005781207	-25.38827537674744	-25.36984232193327
1.84	-25.37342055166529	-25.372891714951006	-25.354459350357597
1.85	-25.35804010307405	-25.357508049788205	-25.33907636976104
1.86	-25.342659659997405	-25.342124381258703	-25.3236933801424
1.87	-25.326112799998512	-25.325574483939754	-25.30714424505943
1.8800000000000001	-25.309258283024132	-25.30871697390097	-25.290287515695614
1.8900000000000001	-25.292403770397872	-25.291859460645348	-25.273430778155877
1.9000000000000001	-25.27554926211184	-25.27500194417258	-25.256574032439097
1.9100000000000001	-25.257881637408023	-25.25733140891221	-25.238904308415293
1.9200000000000002	-25.23923583894168	-25.238682819672572	-25.220256580555105
1.9300000000000002	-25.22059004384408	-25.220034227359	-25.201608845262466
1.9400000000000002	-25.201944252109072	-25.20138563197122	-25.182961102536332
1.9500000000000002	-25.1832638698653	-25.1827024429893	-25.164278763220764
1.9600000000000002	-25.16239197045189	-25.16182794282335	-25.143405195082348
1.9700000000000002	-25.14152007359396	-25.140953439720057	-25.12253162016745
1.9800000000000002	-25.120648179286693	-25.12007893367915	-25.101658038475108
1.9900000000000002	-25.099776287525277	-25.09920442470036	-25.080784450004366
2.	-25.07755691903304	-25.076982528419606	-25.058563507236233
2.0100000000000002	-25.053840859527018	-25.053264041647545	-25.03484601139399
2.02	-25.030124801898605	-25.029545552068416	-25.011128509354283
2.03	-25.006408746144043	-25.005827059681977	-24.987411001116232
2.04	-24.982692692259565	-24.982108564487977	-24.963693486678963
2.05	-24.955866116800635	-24.95527969677607	-24.936865651948935
2.06	-24.928385236073737	-24.92779655207215	-24.909383548891455
2.07	-24.900904356665297	-24.90031340468569	-24.88190144015027
2.08	-24.873423478572377	-24.872830254616474	-24.854419325724564
2.09	-24.845575084493902	-24.844979596706747	-24.82656970458346
2.1	-24.81287282210703	-24.81227522714226	-24.793866423478576
2.1100000000000003	-24.780170560580764	-24.779570855014487	-24.761163137147463
2.12	-24.747468299912818	-24.746866480323224	-24.72845984558939
2.1300000000000003	-24.71476604010087	-24.714162103068244	-24.695756548803633
2.14	-24.680490252432037	-24.679884227137542	-24.661479760838166
2.15	-24.64006670942441	-24.639458720105317	-24.621055378981456
2.16	-24.599643166899668	-24.599033210623574	-24.580630992306137
2.17	-24.559219624856	-24.55860769869211	-24.540206600811548
2.18	-24.518796083291605	-24.518182184310724	-24.499782204497034
2.19	-24.47556862800714	-24.474952786481012	-24.456553931919856
2.2	-24.422618531645668	-24.422000860018375	-24.40360316163284
2.21	-24.369668435458628	-24.36904893121495	-24.350652386891806
2.22	-24.316718339444602	-24.316097000070553	-24.29770160769617
2.23	-24.263768243602172	-24.263145066584993	-24.244750824045333
2.24	-24.20783619480218	-24.207211195205264	-24.188818104917377
2.25	-24.131568849505264	-24.130942144866342	-24.11255023574484
2.2600000000000002	-24.055301504132167	-24.054673092290553	-24.036282362445775
2.27	-23.979034158681795	-23.978404037477738	-23.960014485019652
2.2800000000000002	-23.90276681315302	-23.902134980427707	-23.883746603465923
2.29	-23.826499467544732	-23.82586592114029	-23.80747871778407
2.3000000000000003	-23.707710218758976	-23.70707507294015	-23.688689068359785
2.31	-23.58488101743523	-23.584244281391218	-23.565859476455017
2.3200000000000003	-23.46205181583206	-23.461413487704583	-23.443029880718015
2.33	-23.3392226139486	-23.3385826918801	-23.320200281148324
2.3400000000000003	-23.21639341178395	-23.215751893917574	-23.19737067774543
2.35	-23.16640551748484	-23.165762470119745	-23.14738246048893
2.3600000000000003	-23.169791835681476	-23.16914730710274	-23.150768512475935
2.37	-23.173178153436655	-23.172532142042982	-23.15415456089728
2.3800000000000003	-23.176564470749693	-23.17591697494033	-23.157540605752537
2.39	-23.179950787619887	-23.179301805794616	-23.16092664704126
2.4000000000000004	-23.197109964233096	-23.1964595075626	-23.178085559921133
2.41	-23.31850745860313	-23.317855622260357	-23.299482900951208
2.42	-23.43990495240309	-23.439251735006113	-23.42088023865717
2.43	-23.56130244563243	-23.560647845799718	-23.54227757303862
2.44	-23.682699938290597	-23.68204395464103	-23.663674904095174
2.45	-23.804097430377045	-23.803440061529905	-23.78507223182643
2.46	-23.900250222266802	-23.899591520557195	-23.881224917867517
2.47	-23.9739359434435	-23.973275955438606	-23.954910585206452
2.48	-24.047621663948796	-24.046960388454597	-24.028596249440678
2.49	-24.121307383782256	-24.120644819605044	-24.10228191056984
2.5	-24.194993102943442	-24.194329248889808	-24.175967568593578
2.5100000000000002	-24.26867882143192	-24.268013676308758	-24.24965322351155
2.52	-24.32335574039083	-24.322689379467917	-24.30433016136371
2.5300000000000002	-24.37361305000213	-24.37294549000892	-24.35458750742582
2.54	-24.42387035886389	-24.423201598767275	-24.40484485058342
2.5500000000000003	-24.474127666975775	-24.473457705742856	-24.4551021908362
2.56	-24.52438497433742	-24.52371381093554	-24.50535952818383
2.5700000000000003	-24.574642280948495	-24.573969914345202	-24.555616862626007
2.58	-24.612838231364332	-24.61216474461584	-24.593812929440727
2.5900000000000003	-24.650537141335263	-24.649862537008893	-24.63151195763169
2.6	-24.68823605049769	-24.687560327698407	-24.669210983101465
2.6100000000000003	-24.725934958851333	-24.725258116684273	-24.706910005849764
2.62	-24.76363386639591	-24.762955903966365	-24.744609025876297
2.6300000000000003	-24.801332773131154	-24.80065368954457	-24.78230804318078
2.64	-24.83150150040161	-24.83082137400727	-24.81247696206341
2.6500000000000004	-24.861462867062677	-24.860781699264773	-24.84243852091709
2.66	-24.89142423287208	-24.890742022894354	-24.872400077217975
2.67	-24.921385597829598	-24.920702344895908	-24.902361630965814
2.68	-24.951346961935002	-24.95066266526932	-24.932323182160342
2.69	-24.981308325188074	-24.980622984014484	-24.962284730801304
2.7	-25.006839582451708	-25.0061532601758	-24.987816237025815
2.71	-25.031567627344803	-25.03088033492139	-25.01254454118441
2.72	-25.05629567135611	-25.05560740811134	-25.037272842945306
2.73	-25.08102371448545	-25.08033447974553	-25.062001142308272
2.74	-25.105751756732648	-25.105061549823873	-25.086729439273068
2.75	-25.13047979809751	-25.12978861834626	-25.11145773383947
2.7600000000000002	-25.153028853885655	-25.152336741431192	-25.134007081511758
2.77	-25.173981338648577	-25.173288322790963	-25.154959886225427
2.7800000000000002	-25.19493382251027	-25.194239902664158	-25.175912688684754
2.79	-25.215886305470576	-25.215191481050688	-25.196865488889525
2.8000000000000003	-25.23683878752936	-25.236143057950457	-25.21781828683953
2.81	-25.257791268686464	-25.257094633363366	-25.23877108253456
2.8200000000000003	-25.278282082167554	-25.277584551199343	-25.259262219409305
2.83	-25.296379600782565	-25.295681229015802	-25.277360113072376
2.8400000000000003	-25.31447711848564	-25.313777905411705	-25.295458004613927
2.85	-25.332574635276668	-25.331874580386962	-25.313555894033765
2.8600000000000003	-25.350672151155518	-25.349971253941497	-25.33165378133171
2.87	-25.36876966612207	-25.368067926075206	-25.349751666507554
2.8800000000000003	-25.386867180176207	-25.386164596788014	-25.36784954956112
2.89	-25.403629298310292	-25.40292590801269	-25.384612069766803
2.9000000000000004	-25.419489404644263	-25.41878523193378	-25.40047260022039
2.91	-25.435349510062636	-25.434644554497332	-25.41633312867568
2.92	-25.451209614565304	-25.450503875703262	-25.432193655132505
2.93	-25.46706971815217	-25.466363195551487	-25.448054179590684
2.94	-25.482929820823134	-25.482222514041926	-25.463914702050054
2.95	-25.498789922578098	-25.4980818311745	-25.47977522251044
2.96	-25.51306462488698	-25.512355799501353	-25.49405038845465
2.97	-25.52712124465212	-25.526411691923787	-25.508107477207712
2.98	-25.541177863503798	-25.540467583048915	-25.522164564077308
2.99	-25.555234481441936	-25.55452347287666	-25.53622164906328
3.	-25.569291098466444	-25.56857936140694	-25.550278732165467
3.0100000000000002	-25.583347714577247	-25.582635248639686	-25.56433581338372
3.02	-25.597397149698537	-25.596683954762998	-25.578385712873324
3.0300000000000002	-25.609966577675625	-25.609252707779753	-25.590955651947805
3.04	-25.622536004746156	-25.621821459556845	-25.60352558924619
3.0500000000000003	-25.63510543091007	-25.634390210094203	-25.61609552476834
3.06	-25.647674856167285	-25.64695895939175	-25.62866545851411
3.0700000000000003	-25.660244280517738	-25.659527707449424	-25.641235390483363
3.08	-25.672813703961356	-25.67209645426714	-25.653805320675946
3.0900000000000003	-25.68538312649807	-25.68466519984484	-25.666375249091736
3.1	-25.696739769610385	-25.696021215733946	-25.677732440021625
3.1100000000000003	-25.70805949166436	-25.707340311799605	-25.689052710415247
3.12	-25.719379212822318	-25.718659406680555	-25.700372979132982
3.1300000000000003	-25.7306989330842	-25.729978500376735	-25.7116932461747
3.14	-25.742018652449932	-25.741297592888067	-25.723013511540273
3.1500000000000004	-25.75333837091946	-25.75261668421449	-25.734333775229572
3.16	-25.76465808849273	-25.763935774355936	-25.74565403724247
3.1700000000000004	-25.775153842804055	-25.774430938642983	-25.756150366681325
3.18	-25.785406573222666	-25.784683089901492	-25.76640368080031
3.19	-25.795659302758853	-25.79493524002789	-25.776656993337536
3.2	-25.805912031412554	-25.80518738902211	-25.78691030429288
3.21	-25.81616475918372	-25.81543953688409	-25.79716361366623
3.22	-25.8264174860723	-25.825691683613766	-25.807416921457467
3.23	-25.836670212078243	-25.83594382921108	-25.817670227666472
3.24	-25.84654767266727	-25.84582072795963	-25.827548283156528
3.25	-25.855876880409216	-25.855149401128	-25.8368781076466
3.2600000000000002	-25.86520608728469	-25.86447807321452	-25.846207930643345
3.27	-25.874535293293647	-25.87380674421914	-25.855537752146653
3.2800000000000002	-25.883864498436036	-25.883135414141798	-25.86486757215642
3.29	-25.893193702711812	-25.892464082982432	-25.87419739067254
3.3000000000000003	-25.902522906120936	-25.901792750740984	-25.8835272076949
3.31	-25.911852108663354	-25.9111214174174	-25.892857023223407
3.3200000000000003	-25.920478474441246	-25.91974728540912	-25.901484032200297
3.33	-25.9289987751922	-25.92826709396587	-25.910004980238536
3.3400000000000003	-25.93751907509444	-25.936786901488762	-25.918525926866568
3.35	-25.946039374147926	-25.945306707977746	-25.92704687208429
3.3600000000000003	-25.954559672352627	-25.953826513432762	-25.935567815891613
3.37	-25.963079969708488	-25.962346317853758	-25.944088758288434
3.3800000000000003	-25.971600266215475	-25.97086612124068	-25.95260969927466
3.39	-25.98000898110514	-25.97927434937761	-25.961019063292234
3.4000000000000004	-25.98781329797273	-25.987078214815817	-25.96882405698366
3.41	-25.99561761401084	-25.99488207926608	-25.976629049343302
3.4200000000000004	-26.003421929219442	-26.002685942728363	-25.984434040371074
3.43	-26.011226243598497	-26.010489805202603	-25.992239030066877
3.44	-26.01903055714796	-26.018293666688752	-26.000044018430636
3.45	-26.026834869867805	-26.026097527186767	-26.007849005462255
3.46	-26.03463918175799	-26.033901386696584	-26.01565399116165
3.47	-26.042275157029618	-26.04153692001706	-26.023290648083094
3.48	-26.04943977098478	-26.048701121524427	-26.030455966581567
3.49	-26.05660438413075	-26.055865322087705	-26.037621283822165
3.5	-26.063768996467495	-26.063029521706838	-26.044786599804816
3.5100000000000002	-26.07093360799498	-26.07019372038178	-26.051951914529436
3.52	-26.07809821871317	-26.07735791811248	-26.059117227995948
3.5300000000000002	-26.085262828622035	-26.084522114898895	-26.066282540204266
3.54	-26.092427437721536	-26.091686310740975	-26.073447851154317
3.5500000000000003	-26.099484486618092	-26.098742953447516	-26.080505607100726
3.56	-26.10607271046749	-26.105330802377733	-26.087094562199482
3.5700000000000003	-26.11266093352879	-26.111918650405755	-26.09368351611018
3.58	-26.119249155801967	-26.11850649753154	-26.10027246883275
3.5900000000000003	-26.12583737728698	-26.12509434375504	-26.106861420367114
3.6	-26.132425597983808	-26.13168218907622	-26.113450370713203
3.6100000000000003	-26.139013817892415	-26.138270033495022	-26.120039319870944
3.62	-26.145602037012768	-26.14485787701141	-26.12662826784026
3.6300000000000003	-26.15219025534484	-26.15144571962534	-26.133217214621084
3.64	-26.158295977209963	-26.157551099884344	-26.13932369136024
3.6500000000000004	-26.164360848712803	-26.163615632582314	-26.145389319650846
3.66	-26.170425719449202	-26.169680164418093	-26.15145494681932
3.6700000000000004	-26.176490589419128	-26.17574469539165	-26.15752057286559
3.68	-26.182555458622556	-26.18180922550293	-26.16358619778959
3.69	-26.188620327059454	-26.18787375475191	-26.16965182159126
3.7	-26.194685194729797	-26.193938283138536	-26.17571744427052
3.71	-26.200750061633553	-26.20000281066277	-26.181783065827315
3.72	-26.206592507264908	-26.20584493343741	-26.187626278803
3.73	-26.212178813205743	-26.211430935575596	-26.193213366787067
3.74	-26.21776511840224	-26.21701693688988	-26.19880045371141
3.75	-26.22335142285437	-26.222602937380216	-26.204387539575958
3.7600000000000002	-26.22893772656211	-26.22818893704657	-26.209974624380653
3.77	-26.234524029525428	-26.23377493588891	-26.215561708125442
3.7800000000000002	-26.2401103317443	-26.239360933907186	-26.22114879081025
3.79	-26.245696633218696	-26.244946931101364	-26.22673587243503
3.8000000000000003	-26.251282933948588	-26.250532927471408	-26.23232295299971
3.81	-26.256512176744778	-26.255761893811865	-26.237552997402492
3.8200000000000003	-26.261657992946027	-26.26090744002904	-26.242699620088807
3.83	-26.266803808425287	-26.26605298545886	-26.247846241774372
3.8400000000000003	-26.271949623182532	-26.271198530101294	-26.25299286245913
3.85	-26.27709543721773	-26.2763440739563	-26.25813948214303
3.8600000000000003	-26.282241250530863	-26.281489617023848	-26.26328610082601
3.87	-26.2873870631219	-26.286635159303895	-26.268432718508016
3.8800000000000003	-26.292532874990815	-26.29178070079641	-26.27357933518899
3.89	-26.297678686137584	-26.296926241501357	-26.27872595086888
3.9000000000000004	-26.302434986509194	-26.301682303227693	-26.28348308082667
3.91	-26.307172870370046	-26.306419949896483	-26.288221795225187
3.9200000000000004	-26.311910753531425	-26.311157595812855	-26.292960508678757
3.93	-26.316648635993296	-26.315895240976776	-26.297699221187326
3.94	-26.32138651775564	-26.32063288538821	-26.30243793275085
3.95	-26.326124398818433	-26.32537052904713	-26.307176643369267
3.96	-26.33086227918165	-26.330108171953498	-26.311915353042533
3.97	-26.335600158845264	-26.334845814107286	-26.316654061770596
3.98	-26.340338037809246	-26.33958345550845	-26.3213927695534
3.99	-26.34473666114347	-26.343981870050406	-26.32579224457282
4.	-26.34909456142113	-26.34833956495291	-26.330150999093053
4.01	-26.353452461021902	-26.352697259136388	-26.334509752721125
4.02	-26.357810359945763	-26.357054952600812	-26.338868505456997
4.03	-26.36216825819269	-26.361412645346153	-26.34322725730062
4.04	-26.36652615576266	-26.36577033737237	-26.347586008251945
4.05	-26.370884052655644	-26.370128028679442	-26.35194475831092
4.06	-26.375241948871626	-26.374485719267337	-26.356303507477513
4.07	-26.379599844410574	-26.378843409136014	-26.360662255751667
4.08	-26.383737208564572	-26.382980586953014	-26.364800488116256
4.09	-26.38773924862974	-26.386982452535868	-26.368803405827162
4.1	-26.391741288040617	-26.390984317431624	-26.372806322695848
4.109999999999999	-26.39574332679718	-26.394986181640235	-26.376809238722267
4.12	-26.39974536489941	-26.398988045161683	-26.380812153906373
4.13	-26.40374740234728	-26.402989907995934	-26.38481506824813
4.14	-26.40774943914077	-26.406991770142962	-26.388817981747493
4.1499999999999995	-26.411751475279853	-26.41099363160274	-26.392820894404412
4.16	-26.41575351076451	-26.414995492375233	-26.396823806218855
4.17	-26.419711779348695	-26.418953590166783	-26.400782954175625
4.18	-26.42337873920842	-26.42262040551262	-26.404450814738563
4.1899999999999995	-26.427045698436416	-26.42628722020186	-26.408118674506483
4.199999999999999	-26.43071265703265	-26.42995403423447	-26.411786533479336
4.21	-26.434379614997113	-26.43362084761042	-26.415454391657086
4.22	-26.438046572329768	-26.437287660329684	-26.4191222490397
4.2299999999999995	-26.441713529030604	-26.440954472392242	-26.422790105627122
4.239999999999999	-26.445380485099594	-26.444621283798057	-26.426457961419327
4.25	-26.44904744053672	-26.44828809454711	-26.430125816416272
4.26	-26.452714395341953	-26.451954904639365	-26.433793670617913
4.27	-26.4562480224743	-26.45548839935127	-26.437328207150035
4.279999999999999	-26.45959789398036	-26.458838155393007	-26.44067900192041
4.29	-26.462947764877136	-26.462187910807273	-26.44402979594032
4.3	-26.4662976351646	-26.465537665594038	-26.447380589209725
4.31	-26.469647504842733	-26.46888741975328	-26.45073138172859
4.319999999999999	-26.472997373911515	-26.472237173284974	-26.45408217349688
4.33	-26.476347242370917	-26.47558692618909	-26.457432964514556
4.34	-26.47969711022093	-26.47893667846561	-26.46078375478158
4.35	-26.483046977461516	-26.482286430114506	-26.464134544297917
4.359999999999999	-26.486396844092667	-26.48563618113575	-26.467485333063532
4.37	-26.489600704718775	-26.48883993984854	-26.470690127096162
4.38	-26.492649010631162	-26.49188815844526	-26.47373937844831
4.39	-26.495697315956587	-26.494936376442354	-26.476788629092056
4.3999999999999995	-26.49874562069502	-26.497984593839792	-26.479837879027365
4.41	-26.501793924846446	-26.501032810637557	-26.4828871282542
4.42	-26.504842228410837	-26.504081026835618	-26.485936376772536
4.43	-26.507890531388185	-26.507129242433955	-26.488985624582334
4.4399999999999995	-26.510938833778454	-26.510177457432544	-26.492034871683558
4.45	-26.513987135581633	-26.51322567183136	-26.49508411807618
4.46	-26.517035436797695	-26.516273885630376	-26.498133363760164
4.47	-26.519992558146303	-26.519230928207595	-26.501091436709274
4.4799999999999995	-26.52275268810652	-26.521990998092825	-26.503852533832422
4.489999999999999	-26.52551281750193	-26.524751067405035	-26.506613630286846
4.5	-26.52827294633252	-26.52751113614421	-26.50937472607252
4.51	-26.53103307459826	-26.530271204310317	-26.512135821189403
4.52	-26.533793202299137	-26.533031271903344	-26.514896915637475
4.529999999999999	-26.536553329435126	-26.535791338923264	-26.517658009416703
4.54	-26.539313456006212	-26.538551405370058	-26.520419102527054
4.55	-26.54207358201237	-26.5413114712437	-26.523180194968496
4.56	-26.54483370745358	-26.544071536544166	-26.525941286741002
4.569999999999999	-26.547593832329824	-26.546831601271442	-26.52870237784454
4.58	-26.550101635876345	-26.549339368710804	-26.531211167746992
4.59	-26.552585034604412	-26.5518227336529	-26.53369555469869
4.6	-26.555068432789625	-26.554306098047398	-26.536179941019025
4.609999999999999	-26.557551830431972	-26.556789461894276	-26.53866432670798
4.62	-26.560035227531426	-26.559272825193506	-26.54114871176552
4.63	-26.562518624087975	-26.561756187945075	-26.543633096191616
4.64	-26.565002020101595	-26.564239550148958	-26.546117479986243
4.6499999999999995	-26.567485415572264	-26.566722911805133	-26.54860186314937
4.66	-26.56996881049997	-26.56920627291358	-26.551086245680967
4.67	-26.572452204884687	-26.571689633474282	-26.55357062758101
4.68	-26.57486488015946	-26.574102281637565	-26.555984295937346
4.6899999999999995	-26.577081268599173	-26.576318661607147	-26.55820169307409
4.7	-26.57929765651779	-26.57853504105344	-26.560419089614676
4.71	-26.581514043915295	-26.580751419976416	-26.562636485559086
4.72	-26.583730430791665	-26.582967798376067	-26.564853880907286
4.7299999999999995	-26.585946817146883	-26.585184176252366	-26.56707127565926
4.739999999999999	-26.588163202980933	-26.587400553605303	-26.569288669814974
4.75	-26.590379588293796	-26.589616930434847	-26.571506063374404
4.76	-26.59259597308545	-26.591833306740988	-26.57372345633753
4.77	-26.594812357355877	-26.5940496825237	-26.575940848704313
4.779999999999999	-26.59702874110506	-26.59626605778297	-26.57815824047474
4.79	-26.599149365135105	-26.5983866823148	-26.580279879998923
4.8	-26.60110687461947	-26.60034420761995	-26.58223841776742
4.81	-26.603064383604227	-26.60230173242503	-26.58419695497285
4.819999999999999	-26.605021892089358	-26.604259256730018	-26.586155491615184
4.83	-26.606979400074838	-26.6062167805349	-26.5881140276944
4.84	-26.608936907560658	-26.608174303839654	-26.590072563210473
4.85	-26.61089441454679	-26.610131826644263	-26.59203109816338
4.859999999999999	-26.61285192103323	-26.61208934894871	-26.593989632553097
4.87	-26.61480942701995	-26.61404687075298	-26.595948166379603
4.88	-26.616766932506934	-26.616004392057047	-26.597906699642866
4.89	-26.618724437494166	-26.6179619128609	-26.59986523234287
4.8999999999999995	-26.62062615551843	-26.619863651838163	-26.60176798229255
4.91	-26.622331438233754	-26.62156897359446	-26.603474311933013
4.92	-26.62403672047067	-26.623274294872875	-26.605180641041493
4.93	-26.625742002229153	-26.624979615673393	-26.606886969617957
4.9399999999999995	-26.627447283509195	-26.626684935995996	-26.608593297662388
4.95	-26.629152564310772	-26.62839025584067	-26.610299625174765
4.96	-26.63085784463387	-26.630095575207395	-26.61200595215507
4.97	-26.632563124478473	-26.63180089409616	-26.61371227860327
4.9799999999999995	-26.634268403844562	-26.63350621250694	-26.615418604519352
4.989999999999999	-26.63597368273212	-26.635211530439722	-26.61712492990329
5.	-26.637678961141138	-26.63691684789449	-26.61883125475507
5.01	-26.63938423907159	-26.638622164871226	-26.620537579074657
5.02	-26.640888783253555	-26.640126766051576	-26.622043184323758
5.029999999999999	-26.64234708488296	-26.641585128815628	-26.623502550367892
5.04	-26.643805386054815	-26.643043491122995	-26.624961915909193
5.05	-26.6452636867691	-26.644501852973665	-26.626421280947635
5.06	-26.646721987025803	-26.645960214367616	-26.6278806454832
5.069999999999999	-26.648180286824903	-26.647418575304837	-26.629340009515865
5.08	-26.64963858616639	-26.648876935785307	-26.630799373045612
5.09	-26.651096885050244	-26.65033529580902	-26.632258736072426
5.1	-26.652555183476455	-26.651793655375947	-26.63371809859628
5.109999999999999	-26.654013481445	-26.653252014486082	-26.635177460617157
5.12	-26.655471778955867	-26.654710373139405	-26.636636822135035
5.13	-26.656896379452235	-26.656135037676158	-26.63806248891816
5.14	-26.6581115832368	-26.657350323504676	-26.63927877339644
5.1499999999999995	-26.659326786584323	-26.65856560889679	-26.640495057399242
5.16	-26.660541989494792	-26.659780893852478	-26.641711340926545
5.17	-26.66175719196819	-26.66099617837172	-26.64292762397833
5.18	-26.662972394004505	-26.662211462454515	-26.644143906554575
5.1899999999999995	-26.664187595603718	-26.663426746100836	-26.64536018865527
5.2	-26.66540279676582	-26.664642029310674	-26.64657647028039
5.21	-26.666617997490793	-26.66585731208401	-26.647792751429915
5.22	-26.667833197778627	-26.667072594420837	-26.649009032103834
5.2299999999999995	-26.6690483976293	-26.668287876321134	-26.65022531230212
5.239999999999999	-26.670263597042798	-26.669503157784888	-26.65144159202476
5.25	-26.671432478182446	-26.670672124760593	-26.65261155637642
5.26	-26.672407114269998	-26.671646862558404	-26.653587287976066
5.27	-26.673381749940596	-26.672621599939163	-26.65456301912584
5.279999999999999	-26.67435638519423	-26.673596336902865	-26.655538749825727
5.29	-26.675331020030892	-26.674571073449492	-26.656514480075714
5.3	-26.676305654450555	-26.675545809579027	-26.65749020987578
5.31	-26.67728028845322	-26.67652054529146	-26.658465939225913
5.319999999999999	-26.67825492203886	-26.67749528058678	-26.659441668126092
5.33	-26.679229555207478	-26.67847001546497	-26.6604173965763
5.34	-26.680204187959045	-26.679444749926017	-26.66139312457652
5.35	-26.681178820293557	-26.680419483969903	-26.66236885212674
5.359999999999999	-26.682153452210997	-26.681394217596623	-26.663344579226937
5.37	-26.68312808371135	-26.682368950806154	-26.664320305877098
5.38	-26.683870923575856	-26.683111910161152	-26.665064254060837
5.39	-26.684606150884317	-26.683847257542848	-26.665800590093458
5.3999999999999995	-26.68534137779545	-26.684582604525986	-26.666536925700182
5.41	-26.686076604309246	-26.685317951110562	-26.66727326088099
5.42	-26.686811830425697	-26.68605329729656	-26.668009595635862
5.43	-26.68754705614478	-26.686788643083965	-26.668745929964786
5.4399999999999995	-26.688282281466492	-26.68752398847277	-26.66948226386775
5.45	-26.68901750639082	-26.688259333462952	-26.670218597344732
5.46	-26.689752730917746	-26.68899467805451	-26.670954930395723
5.47	-26.690487955047264	-26.68973002224742	-26.6716912630207
5.4799999999999995	-26.691223178779357	-26.690465366041682	-26.67242759521966
5.489999999999999	-26.691958402114015	-26.69120070943727	-26.673163926992572
5.5	-26.692583583659086	-26.691826018856066	-26.67379022238688
5.51	-26.69307913048551	-26.692321702759248	-26.674286889444495
5.52	-26.69357467693375	-26.692817386281565	-26.674783556098653
5.529999999999999	-26.694070223003788	-26.693313069423006	-26.675280222349343
5.54	-26.69456576869562	-26.693808752183564	-26.67577688819655
5.55	-26.695061314009234	-26.694304434563225	-26.676273553640257
5.56	-26.695556858944617	-26.694800116561975	-26.676770218680453
5.569999999999999	-26.69605240350176	-26.6952957981798	-26.677266883317124
5.58	-26.69654794768065	-26.69579147941669	-26.677763547550253
5.59	-26.69704349148127	-26.696287160272636	-26.678260211379833
5.6	-26.697539034903624	-26.696782840747627	-26.67875687480584
5.609999999999999	-26.69803457794769	-26.697278520841643	-26.679253537828266
5.62	-26.698530120613462	-26.69777420055468	-26.679750200447092
5.63	-26.698866610108546	-26.698110837385677	-26.680087816403923
5.64	-26.69912067810702	-26.69836505804896	-26.680343014226775
5.6499999999999995	-26.69937474574588	-26.69861927834827	-26.68059821166716
5.66	-26.69962881302513	-26.698873498283604	-26.68085340872507
5.67	-26.69988287994475	-26.699127717854953	-26.681108605400485
5.68	-26.700136946504735	-26.699381937062302	-26.681363801693397
5.6899999999999995	-26.700391012705076	-26.69963615590564	-26.68161899760379
5.7	-26.700645078545758	-26.699890374384953	-26.681874193131648
5.71	-26.700899144026778	-26.700144592500237	-26.682129388276966
5.72	-26.701153209148124	-26.700398810251475	-26.682384583039727
5.7299999999999995	-26.701407273909783	-26.70065302763866	-26.682639777419915
5.739999999999999	-26.701661338311748	-26.700907244661774	-26.682894971417525
5.75	-26.70191540235401	-26.701161461320815	-26.683150165032536
5.76	-26.702032282549784	-26.701278502074018	-26.68326817918427
5.77	-26.702041402783266	-26.70128778910007	-26.683278436813204
5.779999999999999	-26.702050522675126	-26.701297075778307	-26.68328869407931
5.79	-26.702059642225354	-26.701306362108717	-26.68329895098258
5.8	-26.702068761433946	-26.701315648091292	-26.683309207522996
5.81	-26.70207788030089	-26.70132493372602	-26.68331946370055
5.819999999999999	-26.70208699882618	-26.701334219012885	-26.68332971951523
5.83	-26.702096117009802	-26.701343503951886	-26.683339974967023
5.84	-26.702105234851757	-26.70135278854301	-26.683350230055918
5.85	-26.702114352352027	-26.701362072786242	-26.683360484781897
5.859999999999999	-26.70212346951061	-26.701371356681577	-26.683370739144962
5.87	-26.702132586327494	-26.701380640229	-26.68338099314509
5.88	-26.70214170280267	-26.7013899234285	-26.683391246782268
5.89	-26.702111687699745	-26.70136007703007	-26.683362369709766
5.8999999999999995	-26.70187051519436	-26.701119083940647	-26.683122340014958
5.91	-26.7016293423647	-26.700878090518852	-26.6828823099757
5.92	-26.701388169210755	-26.700637096764662	-26.682642279591988
5.93	-26.70114699573252	-26.700396102678077	-26.682402248863802
5.9399999999999995	-26.700905821929982	-26.700155108259082	-26.68216221779114
5.95	-26.700664647803134	-26.699914113507663	-26.681922186373985
5.96	-26.700423473351975	-26.69967311842382	-26.68168215461233
5.97	-26.700182298576493	-26.69943212300754	-26.68144212250616
5.9799999999999995	-26.699941123476684	-26.69919112725881	-26.681202090055468
5.989999999999999	-26.699699948052537	-26.69895013117762	-26.68096205726024
6.	-26.699458772304045	-26.698709134763966	-26.680722024120463
6.01	-26.699217596231204	-26.698468138017834	-26.68048199063613
6.02	-26.698976419834008	-26.698227140939213	-26.680241956807233
6.029999999999999	-26.698621708786426	-26.697872614132386	-26.67988838981086
6.04	-26.69812274170686	-26.697373837548493	-26.679390568672567
6.05	-26.697623774319673	-26.696875060646967	-26.678892747207033
6.06	-26.697124806624853	-26.696376283427792	-26.67839492541424
6.069999999999999	-26.696625838622396	-26.695877505890966	-26.67789710329418
6.08	-26.69612687031229	-26.695378728036477	-26.677399280846842
6.09	-26.69562790169454	-26.694879949864315	-26.676901458072216
6.1	-26.69512893276913	-26.694381171374474	-26.676403634970296
6.109999999999999	-26.694629963536062	-26.69388239256694	-26.675905811541067
6.12	-26.694130993995323	-26.69338361344171	-26.675407987784517
6.13	-26.69363202414691	-26.69288483399877	-26.67491016370064
6.14	-26.69313305399082	-26.692386054238117	-26.67441233928943
6.1499999999999995	-26.69263408352704	-26.691887274159736	-26.67391451455087
6.16	-26.69213511275557	-26.69138849376362	-26.673416689484952
6.17	-26.69152767264422	-26.69078124792892	-26.67281039548252
6.18	-26.69076087526679	-26.69001465056317	-26.672044744816017
6.1899999999999995	-26.689994077597664	-26.68924805289388	-26.671279093838375
6.2	-26.689227279636842	-26.68848145492104	-26.670513442549602
6.21	-26.68846048138431	-26.687714856644632	-26.66974779094968
6.22	-26.687693682840074	-26.686948258064664	-26.668982139038604
6.2299999999999995	-26.686926884004123	-26.68618165918112	-26.66821648681636
6.24	-26.68616008487645	-26.68541505999399	-26.667450834282942
6.25	-26.685393285457057	-26.68464846050326	-26.666685181438343
6.26	-26.68462648574593	-26.683881860708937	-26.665919528282547
6.27	-26.683859685743073	-26.683115260611	-26.66515387481555
6.279999999999999	-26.683092885448474	-26.682348660209446	-26.664388221037346
6.29	-26.682326084862133	-26.681582059504265	-26.663622566947915
6.3	-26.681559283984036	-26.680815458495445	-26.662856912547255
6.31	-26.680780500722975	-26.680036875437782	-26.66207927568515
6.319999999999999	-26.679732795619046	-26.67898937829035	-26.661032715636836
6.33	-26.678685090238606	-26.677941880852842	-26.65998615529251
6.34	-26.677637384581637	-26.67689438312525	-26.65893959465217
6.35	-26.676589678648146	-26.67584688510758	-26.657893033715805
6.359999999999999	-26.67554197243813	-26.674799386799805	-26.65684647248341
6.37	-26.674494265951576	-26.67375188820193	-26.655799910954972
6.38	-26.673446559188488	-26.672704389313942	-26.654753349130484
6.39	-26.672398852148856	-26.67165689013584	-26.653706787009938
6.3999999999999995	-26.67135114483268	-26.670609390667604	-26.652660224593326
6.41	-26.670303437239955	-26.669561890909232	-26.65161366188064
6.42	-26.669255729370676	-26.668514390860718	-26.650567098871864
6.43	-26.668208021224842	-26.667466890522054	-26.649520535567
6.4399999999999995	-26.667160312802448	-26.666419389893232	-26.648473971966034
6.45	-26.666112604103485	-26.665371888974242	-26.647427408068957
6.46	-26.66496194431233	-26.66422143921218	-26.64627789171615
6.47	-26.663616492269234	-26.662876201464872	-26.644933580548827
6.4799999999999995	-26.66227103996402	-26.661530963440363	-26.643589269099685
6.49	-26.66092558739667	-26.660185725138643	-26.642244957368728
6.5	-26.65958013456719	-26.6588404865597	-26.640900645355934
6.51	-26.658234681475573	-26.65749524770353	-26.639556333061307
6.52	-26.656889228121823	-26.656150008570126	-26.638212020484836
6.529999999999999	-26.65554377450593	-26.654804769159483	-26.63686770762651
6.54	-26.65419832062789	-26.653459529471586	-26.635523394486327
6.55	-26.652852866487706	-26.652114289506432	-26.634179081064275
6.56	-26.651507412085373	-26.650769049264017	-26.632834767360343
6.569999999999999	-26.650161957420885	-26.64942380874433	-26.63149045337453
6.58	-26.64881650249424	-26.648078567947366	-26.63014613910682
6.59	-26.647471047305434	-26.64673332687311	-26.62880182455721
6.6	-26.646125591854467	-26.645388085521567	-26.627457509725694
6.609999999999999	-26.64468226741154	-26.643944976696755	-26.626015323925504
6.62	-26.643017554900673	-26.642280483257736	-26.624351745610667
6.63	-26.64135284214128	-26.640615989553808	-26.622688167027373
6.64	-26.639688129133358	-26.63895149558497	-26.621024588175608
6.6499999999999995	-26.638023415876898	-26.637287001351208	-26.619361009055368
6.66	-26.6363587023719	-26.635622506852517	-26.617697429666638
6.67	-26.63469398861837	-26.633958012088897	-26.61603385000942
6.68	-26.633029274616295	-26.632293517060337	-26.614370270083704
6.6899999999999995	-26.63136456036568	-26.63062902176683	-26.612706689889478
6.7	-26.629699845866515	-26.628964526208364	-26.611043109426742
6.71	-26.628035131118807	-26.627300030384937	-26.609379528695484
6.72	-26.626370416122544	-26.625635534296546	-26.6077159476957
6.7299999999999995	-26.624705700877733	-26.623971037943175	-26.606052366427374
6.74	-26.623040985384367	-26.622306541324825	-26.604388784890507
6.75	-26.62137626964244	-26.620642044441485	-26.602725203085093
6.76	-26.619711553651957	-26.61897754729315	-26.60106162101112
6.77	-26.617728839104995	-26.61699505475403	-26.59908003220146
6.779999999999999	-26.615717350792657	-26.6149837887201	-26.59706966886801
6.79	-26.61370586224458	-26.61297252243301	-26.59505930527867
6.8	-26.611694373460757	-26.610961255892757	-26.59304894143343
6.81	-26.609682884441195	-26.608949989099333	-26.59103857733228
6.819999999999999	-26.607671395185882	-26.60693872205273	-26.589028212975226
6.83	-26.605659905694825	-26.604927454752943	-26.587017848362247
6.84	-26.603648415968017	-26.60291618719997	-26.58500748349334
6.85	-26.60163692600546	-26.6009049193938	-26.5829971183685
6.859999999999999	-26.59962543580715	-26.59889365133443	-26.580986752987723
6.87	-26.597613945373087	-26.596882383021843	-26.578976387350995
6.88	-26.595602454703272	-26.594871114456048	-26.576966021458315
6.89	-26.593590963797695	-26.592859845637026	-26.574955655309676
6.8999999999999995	-26.59157947265636	-26.59084857656478	-26.57294528890507
6.91	-26.589567981279266	-26.5888373072393	-26.570934922244486
6.92	-26.58749188519582	-26.586761433520486	-26.568859948928747
6.93	-26.585098184149835	-26.584367956446048	-26.566467361148987
6.9399999999999995	-26.582704482880093	-26.581974479129688	-26.564074773125206
6.95	-26.580310781386594	-26.579581001571402	-26.56168218485739
6.96	-26.577917079669334	-26.57718752377118	-26.559289596345533
6.97	-26.57552337772831	-26.574794045729018	-26.55689700758963
6.9799999999999995	-26.57312967556353	-26.572400567444916	-26.554504418589676
6.99	-26.57073597317498	-26.570007088918857	-26.552111829345666
7.	-26.568342270562667	-26.567613610150843	-26.549719239857588
7.01	-26.56594856772659	-26.565220131140862	-26.54732665012544
7.02	-26.563554864666745	-26.562826651888916	-26.544934060149213
7.029999999999999	-26.561161161383133	-26.56043317239499	-26.542541469928906
7.04	-26.558767457875753	-26.558039692659086	-26.540148879464507
7.05	-26.556373754144605	-26.555646212681193	-26.537756288756007
7.06	-26.553980050189683	-26.553252732461306	-26.53536369780341
7.069999999999999	-26.551586346010993	-26.55085925199942	-26.532971106606706
7.08	-26.549169427200738	-26.548442556914484	-26.53055530000692
7.09	-26.546347535840873	-26.54562088972805	-26.527734507732976
7.1	-26.54352564426843	-26.542799222310425	-26.524913715226212
7.109999999999999	-26.54070375248342	-26.539977554661608	-26.522092922486625
7.12	-26.53788186048584	-26.53715588678159	-26.519272129514203
7.13	-26.535059968275682	-26.534334218670367	-26.516451336308943
7.14	-26.53223807585295	-26.531512550327935	-26.513630542870835
7.1499999999999995	-26.529416183217645	-26.528690881754283	-26.510809749199883
7.16	-26.52659429036976	-26.525869212949413	-26.50798895529607
7.17	-26.523772397309305	-26.523047543913314	-26.5051681611594
7.18	-26.52095050403627	-26.52022587464598	-26.50234736678986
7.1899999999999995	-26.518128610550665	-26.517404205147415	-26.49952657218745
7.2	-26.515306716852475	-26.5145825354176	-26.496705777352158
7.21	-26.51248482294171	-26.511760865456534	-26.49388498228398
7.22	-26.50966292881836	-26.508939195264215	-26.491064186982914
7.2299999999999995	-26.506841034482438	-26.506117524840633	-26.48824339144895
7.24	-26.50401913993393	-26.503295854185787	-26.485422595682085
7.25	-26.50092157935089	-26.500198516954057	-26.482326124693362
7.26	-26.49761094979455	-26.49688811032554	-26.479016577625842
7.27	-26.49430032003605	-26.493577703476088	-26.475707030336096
7.279999999999999	-26.490989690075384	-26.490267296405694	-26.472397482824128
7.29	-26.48767905991255	-26.486956889114357	-26.46908793508992
7.3	-26.484368429547562	-26.48364648160207	-26.46577838713348
7.31	-26.4810577989804	-26.480336073868823	-26.462468838954795
7.319999999999999	-26.47774716821108	-26.477025665914624	-26.45915929055386
7.33	-26.474436537239594	-26.473715257739453	-26.45584974193067
7.34	-26.471125906065943	-26.47040484934331	-26.452540193085216
7.35	-26.467815274690125	-26.467094440726196	-26.4492306440175
7.359999999999999	-26.46450464311214	-26.463784031888096	-26.445921094727517
7.37	-26.461194011331987	-26.46047362282901	-26.442611545215254
7.38	-26.457883379349674	-26.457163213548935	-26.43930199548071
7.39	-26.45457274716519	-26.45385280404786	-26.43599244552388
7.3999999999999995	-26.451262114778537	-26.45054239432578	-26.432682895344758
7.41	-26.44795148218972	-26.447231984382697	-26.429373344943336
7.42	-26.444247782079447	-26.44352850533232	-26.42567071422011
7.43	-26.440367287025577	-26.439648230614882	-26.421791282785232
7.4399999999999995	-26.43648679177921	-26.43576795568631	-26.417911851138175
7.45	-26.43260629634034	-26.4318876805466	-26.414032419278932
7.46	-26.42872580070897	-26.428007405195746	-26.4101529872075
7.47	-26.4248453048851	-26.424127129633746	-26.406273554923878
7.4799999999999995	-26.420964808868728	-26.42024685386059	-26.402394122428056
7.49	-26.417084312659853	-26.41636657787628	-26.398514689720027
7.5	-26.413203816258477	-26.4124863016808	-26.39463525679979
7.51	-26.409323319664598	-26.408606025274157	-26.39075582366734
7.52	-26.40544282287822	-26.40472574865634	-26.38687639032267
7.529999999999999	-26.40156232589934	-26.400845471827346	-26.38299695676578
7.54	-26.397681828727958	-26.396965194787168	-26.37911752299666
7.55	-26.393801331364077	-26.393084917535806	-26.3752380890153
7.56	-26.38992083380769	-26.38920464007325	-26.371358654821705
7.569999999999999	-26.3860403360588	-26.385324362399498	-26.367479220415866
7.58	-26.38215983811741	-26.38144408451454	-26.363599785797778
7.59	-26.37799162288409	-26.37727608781355	-26.35943262511196
7.6	-26.373430016392657	-26.372714697777777	-26.35487206117674
7.609999999999999	-26.36886840971767	-26.36815330754024	-26.350311497038867
7.62	-26.364306802859133	-26.363591917100933	-26.345750932698337
7.63	-26.35974519581704	-26.35903052645985	-26.341190368155143
7.64	-26.355183588591398	-26.354469135616988	-26.336629803409284
7.6499999999999995	-26.3506219811822	-26.34990774457234	-26.33206923846075
7.66	-26.346060373589452	-26.345346353325905	-26.32750867330955
7.67	-26.34149876581315	-26.340784961877677	-26.32294810795566
7.68	-26.336937157853296	-26.336223570227656	-26.318387542399087
7.6899999999999995	-26.332375549709887	-26.331662178375826	-26.313826976639824
7.7	-26.327813941382928	-26.32710078632219	-26.309266410677864
7.71	-26.32325233287241	-26.32253939406674	-26.304705844513208
7.72	-26.31869072417835	-26.317978001609482	-26.30014527814585
7.7299999999999995	-26.31412911530073	-26.313416608950398	-26.295584711575778
7.74	-26.309567506239556	-26.308855216089487	-26.291024144802993
7.75	-26.30500589699483	-26.304293823026754	-26.28646357782749
7.76	-26.300444287566556	-26.29973242976218	-26.281903010649266
7.77	-26.295251893875317	-26.294540248638594	-26.276711642056682
7.779999999999999	-26.28985245965987	-26.289141025798845	-26.271313227298187
7.79	-26.284453025269148	-26.283741802766283	-26.26591481234608
7.8	-26.279053590703157	-26.278342579540894	-26.26051639720035
7.81	-26.273654155961896	-26.272943356122685	-26.255117981861
7.819999999999999	-26.26825472104536	-26.267544132511645	-26.249719566328025
7.83	-26.262855285953552	-26.26214490870777	-26.24432115060142
7.84	-26.257455850686476	-26.25674568471106	-26.23892273468118
7.85	-26.252056415244127	-26.251346460521507	-26.233524318567298
7.859999999999999	-26.246656979626508	-26.24594723613911	-26.22812590225977
7.87	-26.241257543833616	-26.240548011563856	-26.222727485758597
7.88	-26.235858107865454	-26.235148786795754	-26.21732906906377
7.89	-26.23045867172202	-26.22974956183479	-26.211930652175287
7.8999999999999995	-26.225059235403315	-26.224350336680963	-26.206532235093142
7.91	-26.219659798909337	-26.21895111133427	-26.201133817817333
7.92	-26.21426036224009	-26.213551885794704	-26.19573540034785
7.93	-26.208860925395573	-26.208152660062265	-26.190336982684695
7.9399999999999995	-26.203461488375783	-26.20275343413694	-26.18493856482786
7.95	-26.197346104146277	-26.196638257039165	-26.178824183171468
7.96	-26.190880897144762	-26.19017325522492	-26.172359970628428
7.97	-26.184415689975634	-26.183708253226417	-26.165895757900362
7.9799999999999995	-26.177950482638895	-26.17724325104365	-26.159431544987264
7.99	-26.171485275134543	-26.17077824867661	-26.15296733188913
8.	-26.165020067462578	-26.164313246125293	-26.146503118605956
8.01	-26.158554859623	-26.1578482433897	-26.140038905137736
8.02	-26.15208965161581	-26.151383240469826	-26.133574691484466
8.030000000000001	-26.145624443441005	-26.144918237365662	-26.12711047764615
8.040000000000001	-26.13915923509859	-26.138453234077208	-26.12064626362277
8.05	-26.13269402658856	-26.131988230604463	-26.11418204941433
8.06	-26.12622881791092	-26.125523226947422	-26.10771783502083
8.07	-26.119763609065668	-26.119058223106073	-26.101253620442257
8.08	-26.113298400052802	-26.112593219080424	-26.09478940567861
8.09	-26.106833190872322	-26.10612821487046	-26.08832519072989
8.1	-26.100367981524233	-26.099663210476184	-26.081860975596086
8.11	-26.093902772008526	-26.09319820589759	-26.0753967602772
8.12	-26.08743756232521	-26.086733201134674	-26.068932544773222
8.129999999999999	-26.08073365231946	-26.08002949486624	-26.062229624457167
8.14	-26.07286004749529	-26.0721560880478	-26.054356987391092
8.15	-26.064986442510605	-26.064282681053285	-26.046484350148148
8.16	-26.057112837365402	-26.056409273882675	-26.038611712728326
8.17	-26.049239232059676	-26.04853586653597	-26.030739075131628
8.18	-26.041365626593432	-26.04066245901317	-26.022866437358044
8.19	-26.033492020966666	-26.032789051314268	-26.014993799407574
8.2	-26.02561841517938	-26.02491564343926	-26.00712116128021
8.209999999999999	-26.01774480923158	-26.01704223538815	-25.999248522975954
8.22	-26.00987120312325	-26.00916882716092	-25.991375884494797
8.23	-26.001997596854405	-26.001295418757575	-25.98350324583674
8.24	-25.99412399042504	-25.99342201017811	-25.975630607001776
8.25	-25.986250383835152	-25.985548601422526	-25.9677579679899
8.26	-25.978376777084744	-25.97767519249081	-25.959885328801118
8.27	-25.970503170173817	-25.969801783382966	-25.95201268943541
8.28	-25.962629563102368	-25.961928374098985	-25.944140049892784
8.29	-25.954755955870397	-25.954054964638868	-25.936267410173233
8.299999999999999	-25.946882348477907	-25.94618155500261	-25.928394770276753
8.31	-25.93900874092489	-25.938308145190206	-25.920522130203338
8.32	-25.93067845082985	-25.92997805098004	-25.912192800974903
8.33	-25.920871623160448	-25.92017141323131	-25.902386912828536
8.34	-25.911064795337115	-25.910364775314306	-25.89258102451304
8.35	-25.90125796735984	-25.90055813722902	-25.88277513602841
8.36	-25.89145113922863	-25.890751498975455	-25.872969247374648
8.37	-25.88164431094348	-25.880944860553605	-25.86316335855175
8.379999999999999	-25.871837482504397	-25.871138221963466	-25.85335746955971
8.39	-25.86203065391137	-25.861331583205033	-25.843551580398522
8.4	-25.852223825164405	-25.851524944278303	-25.833745691068188
8.41	-25.842416996263502	-25.841718305183274	-25.823939801568702
8.42	-25.832610167208657	-25.83191166591994	-25.81413391190006
8.43	-25.822803337999876	-25.822105026488305	-25.804328022062258
8.44	-25.812996508637156	-25.812298386888358	-25.79452213205529
8.45	-25.803189679120493	-25.802491747120094	-25.784716241879163
8.459999999999999	-25.79338284944989	-25.79268510718352	-25.774910351533862
8.47	-25.78357601962535	-25.782878467078618	-25.765104461019387
8.48	-25.773769189646867	-25.7730718268054	-25.755298570335736
8.49	-25.763962359514444	-25.76326518636385	-25.745492679482904
8.5	-25.75415552922808	-25.753458545753972	-25.735686788460885
8.51	-25.744348698787775	-25.743651904975756	-25.725880897269683
8.52	-25.73223467937986	-25.731538067812995	-25.71376779187022
8.53	-25.719751176863728	-25.71905474634344	-25.701285199308785
8.54	-25.707267674199787	-25.706571424713072	-25.688802606585575
8.549999999999999	-25.69478417138804	-25.694088102921892	-25.676320013700593
8.56	-25.68230066842848	-25.681604780969888	-25.66383742065382
8.57	-25.66981716532111	-25.669121458857067	-25.651354827445267
8.58	-25.65733366206593	-25.656638136583418	-25.638872234074924
8.59	-25.644850158662944	-25.64415481414894	-25.626389640542786
8.6	-25.63236665511214	-25.63167149155363	-25.613907046848855
8.61	-25.61988315141353	-25.619188168797486	-25.601424452993125
8.62	-25.607399647567107	-25.606704845880504	-25.588941858975595
8.629999999999999	-25.59491614357287	-25.59422152280268	-25.57645926479626
8.64	-25.58243263943082	-25.581738199564008	-25.56397667045511
8.65	-25.56994913514096	-25.56925487616449	-25.551494075952153
8.66	-25.55746563070328	-25.556771552604122	-25.53901148128738
8.67	-25.544982126117795	-25.5442882288829	-25.526528886460785
8.68	-25.53249862138449	-25.53180490500082	-25.514046291472372
8.69	-25.520015116503373	-25.51932158095788	-25.501563696322133
8.7	-25.507531611474437	-25.506838256754072	-25.48908110101006
8.709999999999999	-25.49494173379131	-25.4942485595467	-25.47649213192591
8.72	-25.479536713005093	-25.478843710323254	-25.461087990511235
8.73	-25.464131692076805	-25.46343886094613	-25.44568384894177
8.74	-25.448726671006447	-25.448034011415334	-25.43027970721751
8.75	-25.433321649794017	-25.432629161730848	-25.41487556533846
8.76	-25.417916628439517	-25.417224311892678	-25.3994714233046
8.77	-25.402511606942948	-25.40181946190082	-25.384067281115943
8.78	-25.387106585304306	-25.386414611755274	-25.368663138772476
8.79	-25.371701563523587	-25.37100976145603	-25.3532589962742
8.8	-25.3562965416008	-25.35560491100309	-25.33785485362111
8.81	-25.34089151953593	-25.340200060396448	-25.3224507108132
8.82	-25.325486497328992	-25.324795209636104	-25.307046567850474
8.83	-25.310081474979977	-25.30939035872205	-25.291642424732927
8.84	-25.294676452488886	-25.29398550765429	-25.27623828146055
8.85	-25.279271429855722	-25.27858065643282	-25.26083413803335
8.86	-25.263866407080474	-25.26317580505763	-25.24542999445131
8.87	-25.248461384163154	-25.247770953528722	-25.23002585071444
8.879999999999999	-25.23305636110376	-25.232366101846097	-25.214621706822733
8.89	-25.21765133790228	-25.216961250009742	-25.199217562776177
8.9	-25.20224631455872	-25.20155639801966	-25.183813418574783
8.91	-25.186841291073083	-25.18615154587585	-25.16840927421854
8.92	-25.174398381440373	-25.173708800130946	-25.15596722009732
8.93	-25.162947789383068	-25.162258369457888	-25.144517475632068
8.94	-25.15149719718907	-25.150807938637964	-25.133067731018638
8.95	-25.140046604858377	-25.13935750767118	-25.12161798625703
8.959999999999999	-25.12859601239099	-25.127907076557527	-25.110168241347232
8.97	-25.1171454197869	-25.116456645297	-25.098718496289244
8.98	-25.105694827046115	-25.105006213889602	-25.08726875108307
8.99	-25.09424423416863	-25.093555782335333	-25.0758190057287
9.	-25.08279364115445	-25.08210535063418	-25.064369260226133
9.01	-25.071343048003566	-25.07065491878615	-25.052919514575365
9.02	-25.059892454715982	-25.059204486791234	-25.041469768776395
9.03	-25.0484418612917	-25.04775405464943	-25.03002002282922
9.04	-25.03699126773071	-25.03630362236074	-25.018570276733836
9.05	-25.02554067403302	-25.024853189925157	-25.00712053049024
9.06	-25.014090080198624	-25.013402757342675	-24.99567078409843
9.07	-25.002639486227526	-25.0019523246133	-24.984221037558402
9.08	-24.99118889211972	-24.990501891737022	-24.972771290870153
9.09	-24.979738297875212	-24.97905145871384	-24.96132154403368
9.1	-24.968287703493996	-24.967601025543754	-24.949871797048985
9.11	-24.95683710897607	-24.956150592226756	-24.938422049916053
9.12	-24.945386514321438	-24.944700158762846	-24.926972302634894
9.129999999999999	-24.95407885473647	-24.953392650310583	-24.935665459039267
9.14	-24.9629919240239	-24.96230587061184	-24.944579343961927
9.15	-24.97190499317976	-24.971219090772742	-24.953493228742683
9.16	-24.98081806220404	-24.980132310793298	-24.962407113381545
9.17	-24.98973113109675	-24.9890455306735	-24.9713209978785
9.18	-24.998644199857885	-24.997958750413346	-24.98023488223355
9.19	-25.007557268487446	-25.006871970012835	-24.98914876644669
9.2	-25.016470336985424	-25.015785189471966	-24.998062650517916
9.209999999999999	-25.02538340535183	-25.024698408790726	-25.00697653444723
9.22	-25.034296473586654	-25.03361162796913	-25.015890418234626
9.23	-25.043209541689897	-25.04252484700716	-25.0248043018801
9.24	-25.052122609661563	-25.051438065904822	-25.033718185383652
9.25	-25.061035677501643	-25.060351284662104	-25.042632068745277
9.26	-25.069948745210144	-25.069264503279015	-25.051545951964975
9.27	-25.07886181278706	-25.078177721755548	-25.06045983504274
9.28	-25.08777488023239	-25.087090940091695	-25.069373717978575
9.29	-25.096687947546137	-25.096004158287464	-25.07828760077247
9.3	-25.105601014728297	-25.104917376342843	-25.087201483424423
9.31	-25.114514081778868	-25.11383059425783	-25.096115365934434
9.32	-25.123427148697854	-25.12274381203243	-25.1050292483025
9.33	-25.13234021548525	-25.13165702966663	-25.113943130528618
9.34	-25.14694004496516	-25.146257001940683	-25.12854375096971
9.35	-25.16347919289634	-25.162796289915303	-25.145083681508822
9.36	-25.180018340700787	-25.1793355777558	-25.16162361191197
9.37	-25.19655748837849	-25.195874865462176	-25.178163542179153
9.379999999999999	-25.21309663592946	-25.212414153034423	-25.194703472310362
9.39	-25.229635783353697	-25.228953440472548	-25.211243402305605
9.4	-25.246174930651183	-25.245492727776536	-25.227783332164872
9.41	-25.262714077821933	-25.262032014946392	-25.24432326188816
9.42	-25.279253224865936	-25.278571301982115	-25.260863191475465
9.43	-25.2957923717832	-25.2951105888837	-25.277403120926788
9.44	-25.312331518573714	-25.31164987565114	-25.293943050242127
9.45	-25.32887066523748	-25.328189162284435	-25.310482979421476
9.459999999999999	-25.345409811774505	-25.344728448783584	-25.327022908464834
9.47	-25.361948958184783	-25.361267735148594	-25.3435628373722
9.48	-25.37848810446831	-25.377807021379446	-25.360102766143573
9.49	-25.395027250625084	-25.394346307476148	-25.376642694778944
9.5	-25.411566396655108	-25.410885593438692	-25.393182623278314
9.51	-25.42810554255838	-25.42742487926708	-25.40972255164168
9.52	-25.4446446883349	-25.443964164961308	-25.426262479869038
9.53	-25.461183833984663	-25.46050345052137	-25.44280240796039
9.54	-25.47772297950767	-25.47704273594727	-25.45934233591573
9.55	-25.494240889938766	-25.493560786193765	-25.475861028528005
9.56	-25.507915855745097	-25.50723588108824	-25.489536744122862
9.57	-25.521590821429356	-25.52091097585454	-25.503212459587385
9.58	-25.535265786991552	-25.534586070492676	-25.51688817492157
9.59	-25.54894075243167	-25.548261165002632	-25.530563890125414
9.6	-25.562615717749715	-25.56193625938441	-25.544239605198918
9.61	-25.57629068294569	-25.575611353638013	-25.557915320142076
9.62	-25.589965648019582	-25.58928644776343	-25.57159103495489
9.629999999999999	-25.603640612971397	-25.602961541760664	-25.58526674963735
9.64	-25.617315577801143	-25.616636635629714	-25.598942464189463
9.65	-25.630990542508805	-25.630311729370575	-25.612618178611218
9.66	-25.644665507094388	-25.643986822983244	-25.626293892902616
9.67	-25.65834047155789	-25.65766191646772	-25.639969607063655
9.68	-25.672015435899304	-25.671337009824	-25.65364532109433
9.69	-25.68569040011864	-25.685012103052088	-25.667321034994643
9.7	-25.69936536421589	-25.69868719615197	-25.68099674876459
9.709999999999999	-25.71304032819105	-25.71236228912365	-25.69467246240416
9.72	-25.726715292044126	-25.726037381967128	-25.70834817591337
9.73	-25.740390255775115	-25.7397124746824	-25.7220238892922
9.74	-25.75406521938401	-25.75338756726946	-25.735699602540652
9.75	-25.767740182870817	-25.76706265972831	-25.749375315658728
9.76	-25.781415146235535	-25.780737752058947	-25.763051028646416
9.77	-25.795090109478153	-25.794412844261366	-25.776726741503722
9.78	-25.80644058225524	-25.805763437617514	-25.788077938861214
9.79	-25.817068148555887	-25.816391121887698	-25.798706221951747
9.8	-25.82769571473895	-25.827018806035397	-25.809334504917263
9.81	-25.83832328080444	-25.837646490060607	-25.819962787757763
9.82	-25.848950846752345	-25.848274173963325	-25.830591070473247
9.83	-25.85957841258267	-25.858901857743554	-25.841219353063703
9.84	-25.87020597829541	-25.86952954140128	-25.851847635529136
9.85	-25.880833543890567	-25.880157224936518	-25.862475917869542
9.86	-25.89146110936814	-25.89078490834925	-25.873104200084917
9.87	-25.902088674728123	-25.901412591639485	-25.88373248217526
9.879999999999999	-25.912716239970518	-25.91204027480721	-25.89436076414057
9.89	-25.923343805095328	-25.92266795785244	-25.904989045980845
9.9	-25.933971370102544	-25.933295640775153	-25.915617327696076
9.91	-25.944598934992165	-25.94392332357536	-25.92624560928627
9.92	-25.955226499764198	-25.954551006253052	-25.93687389075142
9.93	-25.965854064418632	-25.96517868880823	-25.94750217209152
9.94	-25.976481628955472	-25.975806371240896	-25.958130453306577
9.95	-25.987109193374714	-25.98643405355104	-25.96875873439658
9.959999999999999	-25.997736757676357	-25.99706173573866	-25.979387015361528
9.97	-26.0083643218604	-26.007689417803764	-25.990015296201427
9.98	-26.018991885926848	-26.018317099746337	-26.000643576916264
9.99	-26.02961944987569	-26.028944781566388	-26.011271857506046
10.	-26.040247013706928	-26.03957246326391	-26.02190013797076
10.01	-26.048693160863305	-26.048018717301026	-26.030346969116803
10.02	-26.057139307906464	-26.056464971221097	-26.038793800142866
10.03	-26.065585454836402	-26.064911225024105	-26.047240631048947
10.04	-26.07403160165312	-26.07335747871006	-26.055687461835046
10.05	-26.082477748356617	-26.081803732278964	-26.06413429250116
10.06	-26.09092389494689	-26.090249985730804	-26.07258112304728
10.07	-26.09937004142394	-26.098696239065582	-26.081027953473413
10.08	-26.107816187787755	-26.10714249228329	-26.08947478377955
10.09	-26.11626233403835	-26.115588745383942	-26.097921613965692
10.1	-26.124708480175716	-26.12403499836752	-26.10636844403184
10.11	-26.133154626199847	-26.13248125123403	-26.114815273977985
10.12	-26.14160077211075	-26.140927503983466	-26.12326210380413
10.129999999999999	-26.150046917908416	-26.149373756615834	-26.131708933510268
10.14	-26.15849306359285	-26.15782000913112	-26.140155763096402
10.15	-26.166939209164052	-26.166266261529334	-26.148602592562533
10.16	-26.175385354622012	-26.174712513810466	-26.157049421908646
10.17	-26.183831499966733	-26.18315876597451	-26.165496251134748
10.18	-26.192277645198217	-26.19160501802148	-26.173943080240836
10.19	-26.20072379031646	-26.20005126995136	-26.182389909226906
10.2	-26.20916993532146	-26.20849752176415	-26.19083673809296
10.209999999999999	-26.21761608021321	-26.216943773459853	-26.199283566838986
10.22	-26.226062224991725	-26.225390025038465	-26.20773039546499
10.23	-26.23450836965699	-26.233836276499982	-26.216177223970966
10.24	-26.241854505633956	-26.241182511553852	-26.223524020924597
10.25	-26.248744785062307	-26.24807288685868	-26.230414951850967
10.26	-26.255635064381682	-26.25496326205165	-26.23730588266212
10.27	-26.26252534359208	-26.261853637132756	-26.244196813358048
10.28	-26.269415622693508	-26.268744012101997	-26.25108774393875
10.29	-26.27630590168595	-26.27563438695937	-26.25797867440423
10.3	-26.283196180569416	-26.282524761704877	-26.26486960475448
10.31	-26.290086459343904	-26.289415136338512	-26.271760534989504
10.32	-26.296976738009405	-26.296305510860275	-26.27865146510929
10.33	-26.303867016565928	-26.303195885270164	-26.285542395113847
10.34	-26.310757295013463	-26.310086259568177	-26.292433325003163
10.35	-26.317647573352012	-26.31697663375431	-26.299324254777243
10.36	-26.32453785158157	-26.323867007828568	-26.306215184436077
10.37	-26.331428129702143	-26.33075738179094	-26.31310611397967
10.379999999999999	-26.338318407713725	-26.337647755641427	-26.319997043408023
10.39	-26.345208685616313	-26.34453812938003	-26.326887972721128
10.4	-26.35209896340991	-26.35142850300675	-26.333778901918983
10.41	-26.358989241094513	-26.35831887652158	-26.340669831001584
10.42	-26.36587951867012	-26.365209249924515	-26.347560759968932
10.43	-26.372769796136726	-26.372099623215558	-26.354451688821026
10.44	-26.379660073494335	-26.378989996394708	-26.361342617557867
10.45	-26.386550350742944	-26.385880369461958	-26.368233546179443
10.459999999999999	-26.39344062788255	-26.392770742417312	-26.375124474685755
10.47	-26.40033090491316	-26.39966111526077	-26.382015403076807
10.48	-26.40621634462422	-26.405546641440612	-26.387901466454373
10.49	-26.41195356049276	-26.41128394239789	-26.39363930189929
10.5	-26.417690776256478	-26.417021243248264	-26.399377137233497
10.51	-26.42342799191538	-26.422758543991744	-26.40511497245699
10.52	-26.42916520746945	-26.428495844628316	-26.410852807569768
10.53	-26.434902422918697	-26.434233145157982	-26.416590642571826
10.54	-26.440639638263118	-26.43997044558074	-26.422328477463168
10.55	-26.446376853502713	-26.4457077458966	-26.428066312243786
10.56	-26.452114068637474	-26.451445046105537	-26.43380414691368
10.57	-26.457851283667402	-26.457182346207567	-26.43954198147285
10.58	-26.463588498592504	-26.462919646202685	-26.44527981592129
10.59	-26.46932571341277	-26.468656946090885	-26.451017650259
10.6	-26.4750629281282	-26.47439424587217	-26.45675548448598
10.61	-26.480800142738794	-26.480131545546538	-26.462493318602228
10.62	-26.486537357244547	-26.48586884511398	-26.46823115260774
10.629999999999999	-26.49227457164546	-26.4916061445745	-26.47396898650251
10.64	-26.498011785941536	-26.497343443928102	-26.479706820286545
10.65	-26.503749000132768	-26.503080743174774	-26.485444653959835
10.66	-26.50948621421916	-26.508818042314516	-26.491182487522384
10.67	-26.5152234282007	-26.51455534134733	-26.496920320974187
10.68	-26.520960642077398	-26.520292640273215	-26.502658154315238
10.69	-26.526697855849246	-26.52602993909217	-26.508395987545544
10.7	-26.532435069516247	-26.531767237804182	-26.514133820665098
10.709999999999999	-26.538172283078392	-26.537504536409262	-26.519871653673896
10.72	-26.543482153077562	-26.542814486422944	-26.5251821281748
10.73	-26.548330354337303	-26.54766276226555	-26.530030917791578
10.74	-26.55317855549629	-26.552511038006	-26.53487970730192
10.75	-26.558026756554526	-26.557359313644287	-26.539728496705816
10.76	-26.562874957512008	-26.562207589180417	-26.54457728600327
10.77	-26.567723158368736	-26.56705586461438	-26.549426075194283
10.78	-26.572571359124705	-26.571904139946184	-26.55427486427885
10.79	-26.57741955977992	-26.576752415175818	-26.55912365325696
10.8	-26.582267760334375	-26.581600690303286	-26.563972442128627
10.81	-26.587115960788072	-26.58644896532859	-26.56882123089384
10.82	-26.591964161141	-26.591297240251716	-26.573670019552594
10.83	-26.596812361393173	-26.596145515072674	-26.578518808104896
10.84	-26.601660561544577	-26.600993789791456	-26.58336759655074
10.85	-26.60650876159522	-26.605842064408066	-26.58821638489012
10.86	-26.611356961545088	-26.610690338922492	-26.59306517312304
10.87	-26.616205161394195	-26.615538613334746	-26.597913961249496
10.879999999999999	-26.621053361142526	-26.620386887644816	-26.602762749269488
10.89	-26.62590156079009	-26.625235161852707	-26.60761153718301
10.9	-26.630749760336883	-26.630083435958415	-26.612460324990064
10.91	-26.635597959782896	-26.634931709961933	-26.61730911269065
10.92	-26.640446159128135	-26.63977998386327	-26.622157900284755
10.93	-26.6452943583726	-26.644628257662415	-26.62700668777239
10.94	-26.650142557516286	-26.64947653135937	-26.631855475153543
10.95	-26.65499075655919	-26.654324804954136	-26.63670426242822
10.959999999999999	-26.659838955501314	-26.659173078446706	-26.641553049596414
10.97	-26.664316928387137	-26.663651120612027	-26.646031594947022
10.98	-26.66845561540393	-26.667789872078163	-26.65017083998407
10.99	-26.672594302323958	-26.671928623446668	-26.654310084918734
11.	-26.676732989147236	-26.676067374717547	-26.65844932975101
11.01	-26.680871675873753	-26.6802061258908	-26.6625885744809
11.02	-26.685010362503515	-26.684344876966417	-26.6667278191084
11.03	-26.689149049036512	-26.688483627944404	-26.670867063633505
11.04	-26.69328773547275	-26.692622378824755	-26.67500630805622
11.05	-26.69742642181222	-26.69676112960747	-26.679145552376536
11.06	-26.70156510805493	-26.70089988029255	-26.683284796594457
11.07	-26.705703794200872	-26.70503863087999	-26.687424040709978
11.08	-26.709842480250046	-26.70917738136979	-26.691563284723095
11.09	-26.71398116620245	-26.71331613176195	-26.695702528633813
11.1	-26.718119852058084	-26.717454882056465	-26.699841772442127
11.11	-26.72225853781695	-26.721593632253338	-26.70398101614803
11.12	-26.72639722347904	-26.72573238235256	-26.70812025975153
11.129999999999999	-26.730535909044356	-26.72987113235414	-26.712259503252618
11.14	-26.734674594512896	-26.734009882258068	-26.716398746651294
11.15	-26.73881327988466	-26.738148632064345	-26.72053798994756
11.16	-26.742951965159644	-26.74228738177297	-26.724677233141406
11.17	-26.74709065033785	-26.74642613138394	-26.728816476232836
11.18	-26.75122933541927	-26.750564880897258	-26.73295571922185
11.19	-26.755368020403914	-26.754703630312918	-26.737094962108436
11.2	-26.75950670529177	-26.75884237963092	-26.741234204892606
11.209999999999999	-26.763645390082843	-26.762981128851262	-26.74537344757435
11.22	-26.76778407477713	-26.767119877973943	-26.749512690153665
11.23	-26.77135039480312	-26.77068625291955	-26.753079539396175
11.24	-26.77490595355757	-26.77424186641439	-26.756635626822543
11.25	-26.778461512219184	-26.777797479815927	-26.760191714150377
11.26	-26.782017070787962	-26.781353093124167	-26.76374780137968
11.27	-26.785572629263903	-26.784908706339106	-26.767303888510448
11.28	-26.789128187647005	-26.788464319460747	-26.770859975542677
11.29	-26.792683745937264	-26.79201993248908	-26.774416062476377
11.3	-26.796239304134687	-26.795575545424114	-26.777972149311534
11.31	-26.799794862239263	-26.79913115826584	-26.781528236048146
11.32	-26.803350420250997	-26.802686771014262	-26.78508432268622
11.33	-26.806905978169887	-26.806242383669375	-26.78864040922575
11.34	-26.810461535995927	-26.809797996231175	-26.792196495666733
11.35	-26.81401709372912	-26.813353608699668	-26.795752582009165
11.36	-26.817572651369467	-26.816909221074845	-26.79930866825305
11.37	-26.821128208916964	-26.82046483335671	-26.80286475439839
11.379999999999999	-26.824683766371603	-26.82402044554526	-26.806420840445167
11.39	-26.828239323733396	-26.827576057640492	-26.809976926393393
11.4	-26.83179488100233	-26.831131669642406	-26.813533012243063
11.41	-26.83535043817841	-26.834687281551002	-26.817089097994174
11.42	-26.83890599526163	-26.838242893366274	-26.820645183646725
11.43	-26.842461552251994	-26.841798505088228	-26.824201269200717
11.44	-26.846017109149496	-26.845354116716855	-26.827757354656146
11.45	-26.849572665954142	-26.848909728252156	-26.831313440013005
11.459999999999999	-26.853128222665923	-26.85246533969413	-26.8348695252713
11.47	-26.856683779284836	-26.85602095104278	-26.83842561043103
11.48	-26.860239335810892	-26.859576562298102	-26.84198169549219
11.49	-26.86337897395763	-26.862716247375502	-26.84512183839783
11.5	-26.866443120979447	-26.865780439912392	-26.848186485858236
11.51	-26.869507267912272	-26.86884463236012	-26.851251133223784
11.52	-26.87257141475611	-26.871908824718687	-26.854315780494474
11.53	-26.875635561510954	-26.874973016988093	-26.857380427670307
11.54	-26.878699708176807	-26.87803720916834	-26.860445074751272
11.55	-26.881763854753665	-26.88110140125942	-26.86350972173738
11.56	-26.884828001241527	-26.884165593261336	-26.866574368628616
11.57	-26.887892147640393	-26.887229785174082	-26.869639015424987
11.58	-26.890956293950264	-26.890293976997665	-26.87270366212649
11.59	-26.894020440171133	-26.893358168732075	-26.875768308733125
11.6	-26.897084586303002	-26.89642236037732	-26.878832955244885
11.61	-26.900148732345873	-26.899486551933386	-26.881897601661777
11.62	-26.903212878299737	-26.90255074340028	-26.88496224798379
11.629999999999999	-26.906277024164595	-26.905614934778	-26.888026894210928
11.64	-26.909341169940454	-26.90867912606655	-26.891091540343186
11.65	-26.912405315627304	-26.911743317265916	-26.894156186380563
11.66	-26.915469461225143	-26.914807508376104	-26.89722083232306
11.67	-26.918533606733977	-26.917871699397114	-26.900285478170677
11.68	-26.921597752153797	-26.92093589032894	-26.903350123923406
11.69	-26.924661897484608	-26.92400008117159	-26.90641476958125
11.7	-26.927726042726405	-26.92706427192505	-26.909479415144204
11.709999999999999	-26.93079018787919	-26.93012846258933	-26.912544060612273
11.72	-26.933854332942957	-26.933192653164422	-26.915608705985445
11.73	-26.936918477917708	-26.936256843650327	-26.91867335126373
11.74	-26.939982622803438	-26.939321034047037	-26.921737996447114
11.75	-26.94300341401885	-26.942341869880277	-26.92475928519669
11.76	-26.945644370132694	-26.944982862788166	-26.92740071467829
11.77	-26.94828532616131	-26.947623855610853	-26.930042144068537
11.78	-26.95092628210471	-26.950264848348333	-26.932683573367434
11.79	-26.95356723796288	-26.952905841000607	-26.935325002574984
11.8	-26.956208193735822	-26.955546833567674	-26.937966431691176
11.81	-26.95884914942354	-26.958187826049535	-26.940607860716018
11.82	-26.961490105026023	-26.960828818446185	-26.943249289649497
11.83	-26.96413106054328	-26.963469810757623	-26.94589071849162
11.84	-26.96677201597531	-26.966110802983852	-26.948532147242386
11.85	-26.969412971322097	-26.968751795124863	-26.951173575901787
11.86	-26.97205392658366	-26.971392787180665	-26.953815004469828
11.87	-26.97469488175998	-26.97403377915125	-26.956456432946503
11.879999999999999	-26.97733583685107	-26.976674771036613	-26.959097861331813
11.89	-26.979976791856917	-26.979315762836766	-26.961739289625758
11.9	-26.98261774677753	-26.981956754551696	-26.96438071782833
11.91	-26.9852587016129	-26.984597746181404	-26.967022145939534
11.92	-26.98789965636303	-26.987238737725892	-26.969663573959362
11.93	-26.990540611027917	-26.989879729185155	-26.972305001887822
11.94	-26.99318156560756	-26.992520720559195	-26.974946429724906
11.95	-26.99582252010196	-26.995161711848013	-26.97758785747061
11.959999999999999	-26.998463474511116	-26.9978027030516	-26.980229285124935
11.97	-27.001104428835024	-27.000443694169963	-26.982870712687884
11.98	-27.003745383073678	-27.003084685203092	-26.98551214015945
11.99	-27.006386337227088	-27.005725676150995	-26.988153567539634
12.	-27.009027291295247	-27.008366667013664	-26.990794994828434
12.01	-27.011668245278152	-27.011007657791097	-26.993436422025844
12.02	-27.014309199175806	-27.0136486484833	-26.996077849131872
12.03	-27.01667693190018	-27.01601641204467	-26.99844603629377
12.04	-27.018946441983935	-27.0182859508238	-27.000715994062773
12.05	-27.02121595198615	-27.020555489521495	-27.00298595174379
12.06	-27.02348546190682	-27.02282502813777	-27.005255909336814
12.07	-27.02575497174594	-27.025094566672617	-27.007525866841856
12.08	-27.02802448150351	-27.027364105126036	-27.009795824258905
12.09	-27.030293991179537	-27.029633643498027	-27.012065781587967
12.1	-27.03256350077401	-27.031903181788582	-27.014335738829036
12.11	-27.034833010286935	-27.034172719997706	-27.01660569598211
12.12	-27.037102519718307	-27.0364422581254	-27.01887565304719
12.13	-27.039372029068122	-27.038711796171658	-27.021145610024274
12.14	-27.041641538336386	-27.040981334136482	-27.023415566913357
12.15	-27.043911047523093	-27.043250872019865	-27.025685523714444
12.16	-27.046180556628244	-27.045520409821815	-27.027955480427526
12.17	-27.048450065651835	-27.047789947542324	-27.030225437052607
12.18	-27.05071957459387	-27.050059485181393	-27.032495393589684
12.19	-27.052989083454342	-27.052329022739023	-27.034765350038757
12.2	-27.05525859223325	-27.05459856021521	-27.037035306399822
12.209999999999999	-27.0575281009306	-27.056868097609954	-27.03930526267288
12.22	-27.059797609546386	-27.05913763492325	-27.04157521885793
12.23	-27.062067118080606	-27.061407172155103	-27.043845174954964
12.24	-27.064336626533258	-27.06367670930551	-27.046115130963983
12.25	-27.066606134904347	-27.065946246374466	-27.048385086884995
12.26	-27.068875643193866	-27.06821578336198	-27.050655042717988
12.27	-27.07114515140181	-27.070485320268034	-27.05292499846296
12.28	-27.073414659528193	-27.072754857092644	-27.05519495411992
12.29	-27.075684167572998	-27.075024393835797	-27.057464909688857
12.3	-27.077953675536232	-27.077293930497497	-27.05973486516977
12.31	-27.079980641314595	-27.079320919467186	-27.061762260765516
12.32	-27.081918458168644	-27.08125875748846	-27.06370050092665
12.33	-27.083856274944736	-27.083196595431918	-27.065638741003024
12.34	-27.085794091642867	-27.085134433297558	-27.067576980994644
12.35	-27.087731908263038	-27.087072271085386	-27.06951522090151
12.36	-27.089669724805244	-27.089010108795396	-27.071453460723617
12.37	-27.091607541269486	-27.09094794642759	-27.073391700460963
12.38	-27.09354535765576	-27.09288578398196	-27.07532994011355
12.39	-27.095483173964073	-27.094823621458517	-27.077268179681376
12.4	-27.09742099019442	-27.096761458857248	-27.079206419164432
12.41	-27.099358806346793	-27.098699296178157	-27.081144658562724
12.42	-27.101296622421202	-27.100637133421245	-27.083082897876256
12.43	-27.103234438417637	-27.102574970586506	-27.085021137105016
12.44	-27.1051722543361	-27.10451280767394	-27.086959376249006
12.45	-27.107110070176592	-27.106450644683555	-27.088897615308227
12.459999999999999	-27.10904788593911	-27.108388481615336	-27.090835854282673
12.47	-27.110985701623655	-27.110326318469287	-27.09277409317235
12.48	-27.11292351723022	-27.112264155245413	-27.09471233197725
12.49	-27.114861332758814	-27.11420199194371	-27.096650570697374
12.5	-27.116799148209427	-27.11613982856417	-27.098588809332718
12.51	-27.11873696358206	-27.118077665106796	-27.100527047883286
12.52	-27.12067477887671	-27.12001550157159	-27.102465286349073
12.53	-27.122612594093386	-27.12195333795855	-27.104403524730078
12.54	-27.12455040923208	-27.123891174267676	-27.106341763026297
12.55	-27.126488224292785	-27.125829010498958	-27.108280001237738
12.56	-27.12842603927551	-27.127766846652406	-27.110218239364386
12.57	-27.13036385418025	-27.129704682728015	-27.112156477406252
12.58	-27.132301669007	-27.131642518725783	-27.114094715363326
12.59	-27.134217041205872	-27.13355791158136	-27.116010508988783
12.6	-27.135853969838415	-27.13519485448787	-27.11764783798717
12.61	-27.137490898396482	-27.13683179732002	-27.11928516690392
12.62	-27.13912782688007	-27.13846874007781	-27.120922495739034
12.63	-27.140764755289183	-27.14010568276123	-27.122559824492505
12.64	-27.142401683623813	-27.141742625370288	-27.12419715316433
12.65	-27.144038611883964	-27.14337956790498	-27.125834481754517
12.66	-27.145675540069636	-27.145016510365306	-27.127471810263057
12.67	-27.14731246818082	-27.146653452751263	-27.129109138689955
12.68	-27.14894939621752	-27.14829039506285	-27.130746467035202
12.69	-27.15058632417974	-27.14992733730007	-27.132383795298804
12.7	-27.152223252067472	-27.15156427946292	-27.134021123480753
12.709999999999999	-27.153860179880716	-27.153201221551395	-27.135658451581055
12.72	-27.155497107619475	-27.1548381635655	-27.1372957795997
12.73	-27.157134035283747	-27.15647510550523	-27.138933107536694
12.74	-27.158770962873522	-27.15811204737058	-27.140570435392036
12.75	-27.16040789038881	-27.15974898916156	-27.142207763165718
12.76	-27.16204481782961	-27.16138593087816	-27.14384509085774
12.77	-27.163681745195912	-27.163022872520386	-27.14548241846811
12.78	-27.165318672487725	-27.164659814088232	-27.147119745996815
12.79	-27.16695559970504	-27.1662967555817	-27.14875707344386
12.8	-27.168592526847863	-27.167933697000784	-27.150394400809244
12.81	-27.170229453916182	-27.169570638345487	-27.15203172809296
12.82	-27.17186638091001	-27.171207579615807	-27.153669055295016
12.83	-27.17350330782934	-27.172844520811744	-27.1553063824154
12.84	-27.175140234674167	-27.174481461933294	-27.156943709454122
12.85	-27.17677716144449	-27.17611840298046	-27.15858103641117
12.86	-27.17841408814032	-27.17775534395324	-27.160218363286546
12.87	-27.18005101476164	-27.179392284851627	-27.161855690080255
12.88	-27.18168794130846	-27.18102922567563	-27.163493016792287
12.89	-27.18311697365551	-27.182458267591226	-27.16492243329504
12.9	-27.18447687347982	-27.18381817541831	-27.16628271194622
12.91	-27.18583677323303	-27.18517808317433	-27.167642990518768
12.92	-27.187196672915135	-27.186537990859282	-27.169003269012688
12.93	-27.188556572526135	-27.18789789847317	-27.17036354742798
12.94	-27.18991647206602	-27.18925780601599	-27.171723825764634
12.95	-27.1912763715348	-27.190617713487743	-27.173084104022657
12.959999999999999	-27.192636270932475	-27.19197762088843	-27.174444382202044
12.97	-27.193996170259034	-27.193337528218038	-27.1758046603028
12.98	-27.19535606951448	-27.19469743547658	-27.177164938324914
12.99	-27.19671596869882	-27.19605734266405	-27.17852521626839
13.	-27.19807586781204	-27.19741724978045	-27.179885494133227
13.01	-27.199435766854148	-27.198777156825773	-27.181245771919425
13.02	-27.20079566582514	-27.20013706380002	-27.182606049626976
13.03	-27.202155564725018	-27.201496970703193	-27.183966327255888
13.04	-27.203515463553778	-27.20285687753529	-27.185326604806153
13.05	-27.20487536231142	-27.20421678429631	-27.186686882277776
13.06	-27.206235260997943	-27.205576690986252	-27.188047159670745
13.07	-27.207595159613344	-27.20693659760511	-27.18940743698507
13.08	-27.208955058157624	-27.208296504152894	-27.190767714220748
13.09	-27.210314956630786	-27.209656410629595	-27.19212799137777
13.1	-27.211674855032822	-27.21101631703521	-27.193488268456143
13.11	-27.213034753363733	-27.212376223369745	-27.194848545455862
13.12	-27.214394651623525	-27.213736129633197	-27.196208822376924
13.13	-27.215754549812186	-27.21509603582556	-27.197569099219333
13.14	-27.217114447929724	-27.21645594194684	-27.198929375983088
13.15	-27.218474345976137	-27.217815847997034	-27.20028965266818
13.16	-27.219834243951414	-27.21917575397614	-27.201649929274613
13.17	-27.22119414185557	-27.220535659884156	-27.203010205802386
13.18	-27.22255403968859	-27.22189556572108	-27.204370482251495
13.19	-27.223721670746542	-27.223063200607072	-27.205538477179925
13.2	-27.22482288866389	-27.224164420909958	-27.206640053869087
13.209999999999999	-27.22592410651339	-27.225265641144933	-27.207741630482538
13.22	-27.227025324295038	-27.226366861311995	-27.208843207020283
13.23	-27.22812654200883	-27.227468081411143	-27.20994478348231
13.24	-27.229227759654773	-27.228569301442374	-27.21104635986863
13.25	-27.230328977232862	-27.22967052140569	-27.21214793617923
13.26	-27.231430194743094	-27.23077174130109	-27.213249512414116
13.27	-27.232531412185477	-27.231872961128573	-27.214351088573284
13.28	-27.233632629559995	-27.23297418088813	-27.215452664656734
13.29	-27.23473384686666	-27.234075400579776	-27.21655424066447
13.3	-27.23583506410547	-27.235176620203497	-27.21765581659648
13.31	-27.236936281276417	-27.2362778397593	-27.218757392452773
13.32	-27.2380374983795	-27.237379059247175	-27.21985896823334
13.33	-27.23913871541473	-27.238480278667133	-27.220960543938183
13.34	-27.240239932382096	-27.239581498019163	-27.222062119567305
13.35	-27.2413411492816	-27.24068271730327	-27.223163695120697
13.36	-27.24244236611324	-27.24178393651945	-27.224265270598362
13.37	-27.243543582877017	-27.242885155667704	-27.225366846000302
13.38	-27.244644799572928	-27.24398637474803	-27.22646842132651
13.39	-27.24574601620097	-27.24508759376043	-27.227569996576985
13.4	-27.246847232761155	-27.246188812704897	-27.228671571751732
13.41	-27.247948449253464	-27.247290031581436	-27.229773146850743
13.42	-27.24904966567791	-27.248391250390043	-27.23087472187402
13.43	-27.250150882034482	-27.24949246913072	-27.23197629682156
13.44	-27.251252098323185	-27.250593687803462	-27.23307787169337
13.45	-27.252353314544017	-27.25169490640827	-27.23417944648944
13.459999999999999	-27.253454530696978	-27.252796124945146	-27.235281021209765
13.47	-27.25455574678207	-27.25389734341409	-27.236382595854355
13.48	-27.255656962799286	-27.254998561815093	-27.2374841704232
13.49	-27.256749087042248	-27.256090688257125	-27.238576652528508
13.5	-27.25760535838906	-27.25694695701261	-27.23943326405245
13.51	-27.258461629671157	-27.25780322570319	-27.240289875503528
13.52	-27.259317900888533	-27.258659494328867	-27.241146486881725
13.53	-27.26017417204119	-27.25951576288965	-27.24200309818705
13.54	-27.261030443129123	-27.260372031385522	-27.242859709419495
13.55	-27.261886714152336	-27.261228299816494	-27.243716320579065
13.56	-27.262742985110826	-27.262084568182562	-27.244572931665754
13.57	-27.263599256004593	-27.262940836483725	-27.245429542679567
13.58	-27.26445552683364	-27.263797104719984	-27.246286153620495
13.59	-27.26531179759796	-27.264653372891335	-27.247142764488544
13.6	-27.26616806829755	-27.265509640997777	-27.247999375283708
13.61	-27.267024338932416	-27.266365909039312	-27.24885598600599
13.62	-27.26788060950256	-27.267222177015938	-27.24971259665538
13.63	-27.268736880007967	-27.268078444927653	-27.250569207231887
13.64	-27.269593150448653	-27.26893471277446	-27.251425817735512
13.65	-27.270449420824608	-27.26979098055635	-27.252282428166243
13.66	-27.27130569113583	-27.270647248273335	-27.253139038524083
13.67	-27.27216196138232	-27.2715035159254	-27.253995648809035
13.68	-27.27301823156408	-27.272359783512556	-27.254852259021092
13.69	-27.27387450168111	-27.273216051034794	-27.25570886916026
13.7	-27.274730771733402	-27.274072318492117	-27.256565479226527
13.709999999999999	-27.275587041720964	-27.274928585884524	-27.257422089219904
13.72	-27.27644331164379	-27.275784853212013	-27.258278699140384
13.73	-27.277299581501875	-27.276641120474583	-27.259135308987965
13.74	-27.27815585129523	-27.277497387672238	-27.25999191876265
13.75	-27.279012121023847	-27.27835365480497	-27.260848528464432
13.76	-27.27986839068772	-27.279209921872784	-27.261705138093316
13.77	-27.28072466028686	-27.280066188875676	-27.262561747649293
13.78	-27.28158092982126	-27.280922455813645	-27.263418357132373
13.79	-27.282437199290918	-27.28177872268669	-27.264274966542544
13.8	-27.28329346869583	-27.282634989494813	-27.265131575879813
13.81	-27.284004929025425	-27.283346444554898	-27.26584336572529
13.82	-27.284626017718818	-27.28396752631064	-27.266464777430652
13.83	-27.285247106350493	-27.284588608004363	-27.267086189065907
13.84	-27.28586819492045	-27.28520968963606	-27.267707600631045
13.85	-27.286489283428693	-27.28583077120573	-27.268329012126067
13.86	-27.28711037187522	-27.28645185271338	-27.26895042355097
13.87	-27.287731460260023	-27.287072934159003	-27.269571834905754
13.88	-27.28835254858311	-27.287694015542602	-27.270193246190424
13.89	-27.288973636844478	-27.28831509686417	-27.27081465740497
13.9	-27.28959472504412	-27.288936178123713	-27.271436068549395
13.91	-27.290215813182048	-27.289557259321228	-27.2720574796237
13.92	-27.29083690125825	-27.290178340456713	-27.272678890627883
13.93	-27.29145798927273	-27.290799421530167	-27.27330030156194
13.94	-27.292079077225488	-27.29142050254159	-27.27392171242587
13.95	-27.29270016511652	-27.292041583490985	-27.274543123219676
13.959999999999999	-27.293321252945827	-27.292662664378344	-27.275164533943357
13.97	-27.29394234071341	-27.293283745203674	-27.275785944596908
13.98	-27.294563428419266	-27.29390482596697	-27.27640735518033
13.99	-27.295184516063394	-27.294525906668227	-27.277028765693622
14.	-27.295805603645793	-27.29514698730745	-27.27765017613678
14.01	-27.296426691166463	-27.29576806788464	-27.278271586509806
14.02	-27.29704777862541	-27.296389148399793	-27.2788929968127
14.03	-27.297668866022622	-27.29701022885291	-27.279514407045458
14.04	-27.2982899533581	-27.297631309243982	-27.280135817208084
14.05	-27.298911040631854	-27.29825238957302	-27.28075722730057
14.06	-27.29953212784387	-27.298873469840018	-27.28137863732292
14.07	-27.300153214994154	-27.299494550044972	-27.28200004727513
14.08	-27.300774302082704	-27.30011563018789	-27.2826214571572
14.09	-27.301395389109523	-27.30073671026876	-27.28324286696913
14.1	-27.302016476074602	-27.301357790287593	-27.28386427671092
14.11	-27.30263756297795	-27.30197887024438	-27.284485686382567
14.12	-27.303258649819558	-27.302599950139122	-27.28510709598407
14.13	-27.303773816722334	-27.30311510837148	-27.28562257847511
14.14	-27.30416586539414	-27.303507146369412	-27.28601493440033
14.15	-27.304557914007106	-27.303899184308076	-27.28640729025813
14.16	-27.304949962561224	-27.304291222187466	-27.286799646048504
14.17	-27.305342011056506	-27.304683260007586	-27.28719200177145
14.18	-27.305734059492938	-27.305075297768433	-27.287584357426972
14.19	-27.306126107870522	-27.305467335470002	-27.28797671301507
14.2	-27.306518156189266	-27.3058593731123	-27.288369068535737
14.209999999999999	-27.306910204449164	-27.30625141069532	-27.288761423988973
14.22	-27.307302252650206	-27.30664344821906	-27.28915377937478
14.23	-27.30769430079241	-27.307035485683528	-27.289546134693154
14.24	-27.308086348875758	-27.307427523088712	-27.2899384899441
14.25	-27.30847839690026	-27.307819560434623	-27.290330845127606
14.26	-27.30887044486591	-27.308211597721254	-27.290723200243683
14.27	-27.30926249277271	-27.308603634948604	-27.291115555292325
14.28	-27.309654540620656	-27.308995672116673	-27.29150791027353
14.29	-27.310046588409755	-27.30938770922546	-27.291900265187294
14.3	-27.31043863614	-27.309779746274966	-27.292292620033624
14.31	-27.31083068381139	-27.31017178326519	-27.292684974812516
14.32	-27.311222731423925	-27.31056382019613	-27.293077329523967
14.33	-27.311614778977606	-27.310955857067782	-27.293469684167977
14.34	-27.31200682647243	-27.311347893880153	-27.293862038744543
14.35	-27.3123988739084	-27.311739930633234	-27.294254393253667
14.36	-27.312790921285515	-27.312131967327034	-27.294646747695346
14.37	-27.313182968603773	-27.312524003961542	-27.29503910206958
14.38	-27.313575015863165	-27.312916040536763	-27.295431456376374
14.39	-27.313967063063707	-27.3133080770527	-27.295823810615715
14.4	-27.314359110205384	-27.313700113509345	-27.29621616478761
14.41	-27.3147511572882	-27.314092149906696	-27.296608518892057
14.42	-27.31514320431216	-27.314484186244762	-27.297000872929054
14.43	-27.315535251277257	-27.314876222523534	-27.297393226898595
14.44	-27.31592729818349	-27.315268258743014	-27.297785580800692
14.45	-27.316319345030863	-27.315660294903203	-27.298177934635333
14.459999999999999	-27.316584583324243	-27.315925520761148	-27.298443472013737
14.47	-27.31675027897886	-27.3160912026078	-27.298609460548317
14.48	-27.316915974577373	-27.31625688439781	-27.298775449018095
14.49	-27.317081670119784	-27.316422566131173	-27.298941437423075
14.5	-27.31724736560609	-27.316588247807896	-27.299107425763257
14.51	-27.31741306103629	-27.31675392942797	-27.299273414038637
14.52	-27.317578756410388	-27.316919610991402	-27.299439402249217
14.53	-27.31774445172838	-27.317085292498188	-27.299605390394994
14.54	-27.317910146990265	-27.317250973948326	-27.299771378475967
14.55	-27.318075842196045	-27.317416655341816	-27.299937366492138
14.56	-27.318241537345717	-27.317582336678658	-27.300103354443504
14.57	-27.318407232439277	-27.317748017958852	-27.30026934233006
14.58	-27.318572927476733	-27.317913699182395	-27.300435330151814
14.59	-27.318738622458078	-27.318079380349285	-27.30060131790876
14.6	-27.31890431738331	-27.31824506145953	-27.300767305600893
14.61	-27.319070012252435	-27.318410742513116	-27.300933293228223
14.62	-27.319235707065445	-27.318576423510056	-27.301099280790737
14.63	-27.319401401822347	-27.31874210445034	-27.30126526828844
14.64	-27.319567096523134	-27.31890778533397	-27.301431255721333
14.65	-27.319732791167812	-27.31907346616095	-27.30159724308941
14.66	-27.319898485756372	-27.31923914693127	-27.301763230392677
14.67	-27.32006418028882	-27.319404827644938	-27.301929217631127
14.68	-27.32022987476515	-27.319570508301947	-27.302095204804758
14.69	-27.32039556918537	-27.3197361889023	-27.302261191913573
14.7	-27.320561263549468	-27.319901869445996	-27.302427178957572
14.709999999999999	-27.32072695785745	-27.320067549933032	-27.302593165936752
14.72	-27.320892652109315	-27.32023323036341	-27.30275915285111
14.73	-27.321058346305062	-27.32039891073713	-27.30292513970065
14.74	-27.321224040444694	-27.320564591054193	-27.30309112648537
14.75	-27.321389734528204	-27.320730271314588	-27.303257113205266
14.76	-27.32155542855559	-27.320895951518324	-27.30342309986034
14.77	-27.32172112252686	-27.321061631665398	-27.303589086450586
14.78	-27.321886816442007	-27.32122731175581	-27.303755072976006
14.79	-27.32205251030103	-27.32139299178956	-27.303921059436604
14.8	-27.32201564777575	-27.32135611315816	-27.303884478108685
14.81	-27.32195416157858	-27.321294610577045	-27.303823271714855
14.82	-27.321892675327916	-27.321233107941797	-27.30376206525879
14.83	-27.321831189023754	-27.321171605252417	-27.303700858740488
14.84	-27.321769702666103	-27.321110102508904	-27.303639652159948
14.85	-27.321708216254954	-27.32104859971126	-27.303578445517168
14.86	-27.32164672979031	-27.320987096859483	-27.303517238812155
14.87	-27.321585243272168	-27.32092559395357	-27.3034560320449
14.88	-27.32152375670053	-27.320864090993524	-27.303394825215403
14.89	-27.32146227007539	-27.32080258797934	-27.303333618323663
14.9	-27.321400783396754	-27.32074108491102	-27.30327241136968
14.91	-27.321339296664622	-27.320679581788564	-27.303211204353456
14.92	-27.321277809878982	-27.320618078611968	-27.303149997274986
14.93	-27.321216323039845	-27.320556575381236	-27.30308879013427
14.94	-27.32115483614721	-27.320495072096367	-27.30302758293131
14.95	-27.32109334920107	-27.32043356875736	-27.302966375666102
14.959999999999999	-27.32103186220143	-27.32037206536421	-27.30290516833865
14.97	-27.32097037514829	-27.32031056191692	-27.302843960948948
14.98	-27.320908888041643	-27.320249058415488	-27.302782753496995
14.99	-27.320847400881494	-27.320187554859917	-27.30272154598279
15.	-27.320785913667837	-27.320126051250202	-27.302660338406337
15.01	-27.32072442640068	-27.320064547586345	-27.302599130767632
15.02	-27.320662939080012	-27.32000304386834	-27.302537923066676
15.03	-27.32060145170584	-27.319941540096195	-27.302476715303463
15.04	-27.320539964278165	-27.319880036269904	-27.302415507477996
15.05	-27.32047847679698	-27.31981853238947	-27.302354299590274
15.06	-27.320416989262284	-27.319757028454887	-27.302293091640298
15.07	-27.320355501674086	-27.31969552446616	-27.30223188362806
15.08	-27.320294014032374	-27.319634020423283	-27.30217067555357
15.09	-27.320232526337158	-27.31957251632626	-27.302109467416816
15.1	-27.320171038588427	-27.319511012175088	-27.302048259217806
15.11	-27.320109550786185	-27.319449507969765	-27.301987050956534
15.12	-27.320048062930432	-27.319388003710294	-27.301925842633
15.13	-27.31998657502117	-27.319326499396674	-27.301864634247206
15.14	-27.319823385165517	-27.319163292257443	-27.301701718867623
15.15	-27.31953009879116	-27.318869987474933	-27.301408700515193
15.16	-27.319236812365784	-27.318576682640696	-27.301115682103028
15.17	-27.31894352588939	-27.318283377754728	-27.30082266363113
15.18	-27.318650239361983	-27.317990072817025	-27.300529645099502
15.19	-27.31835695278356	-27.317696767827595	-27.300236626508138
15.2	-27.318063666154114	-27.317403462786427	-27.299943607857042
15.209999999999999	-27.317770379473654	-27.31711015769353	-27.299650589146204
15.22	-27.31747709274217	-27.316816852548893	-27.299357570375633
15.23	-27.31718380595967	-27.316523547352528	-27.299064551545325
15.24	-27.31689051912615	-27.316230242104425	-27.298771532655277
15.25	-27.31659723224161	-27.315936936804587	-27.29847851370549
15.26	-27.316303945306046	-27.315643631453014	-27.29818549469596
15.27	-27.316010658319463	-27.315350326049703	-27.297892475626696
15.28	-27.31571737128186	-27.315057020594654	-27.297599456497686
15.29	-27.315424084193232	-27.31476371508787	-27.297306437308933
15.3	-27.31513079705358	-27.314470409529346	-27.297013418060438
15.31	-27.314837509862905	-27.314177103919082	-27.2967203987522
15.32	-27.314544222621205	-27.31388379825708	-27.296427379384216
15.33	-27.31425093532848	-27.313590492543337	-27.296134359956486
15.34	-27.313957647984733	-27.313297186777852	-27.29584134046901
15.35	-27.313664360589957	-27.313003880960625	-27.29554832092179
15.36	-27.313371073144154	-27.312710575091657	-27.295255301314814
15.37	-27.313077785647327	-27.31241726917095	-27.294962281648097
15.38	-27.312784498099468	-27.312123963198495	-27.294669261921623
15.39	-27.312491210500585	-27.3118306571743	-27.294376242135407
15.4	-27.312197922850675	-27.31153735109836	-27.294083222289434
15.41	-27.311904635149734	-27.311244044970675	-27.29379020238371
15.42	-27.311611347397765	-27.310950738791245	-27.293497182418236
15.43	-27.311318059594765	-27.31065743256007	-27.293204162393007
15.44	-27.311024771740733	-27.310364126277147	-27.29291114230802
15.45	-27.31073148383567	-27.310070819942478	-27.29261812216328
15.459999999999999	-27.310438195879577	-27.30977751355606	-27.292325101958784
15.47	-27.310144907872452	-27.309484207117894	-27.292032081694536
15.48	-27.309851619814292	-27.30919090062798	-27.291739061370524
15.49	-27.30951418850792	-27.308853450614492	-27.29140189590237
15.5	-27.308980181975254	-27.308319424150962	-27.29086814679531
15.51	-27.30844617539393	-27.307785397637993	-27.290334397630964
15.52	-27.307912168763938	-27.307251371075587	-27.28980064840933
15.53	-27.30737816208528	-27.306717344463745	-27.2892668991304
15.54	-27.306844155357954	-27.306183317802464	-27.28873314979418
15.55	-27.306310148581968	-27.305649291091747	-27.288199400400668
15.56	-27.30577614175731	-27.30511526433159	-27.28766565094986
15.57	-27.305242134883986	-27.304581237521994	-27.287131901441764
15.58	-27.304708127961995	-27.304047210662958	-27.286598151876372
15.59	-27.304174120991334	-27.30351318375448	-27.286064402253686
15.6	-27.30364011397201	-27.302979156796564	-27.285530652573705
15.61	-27.303106106904007	-27.302445129789202	-27.284996902836422
15.62	-27.30257209978734	-27.3019111027324	-27.284463153041848
15.63	-27.302038092622002	-27.301377075626156	-27.283929403189973
15.64	-27.301504085407995	-27.30084304847047	-27.2833956532808
15.65	-27.300970078145316	-27.30030902126534	-27.282861903314323
15.66	-27.300436070833964	-27.299774994010765	-27.28232815329055
15.67	-27.29990206347394	-27.299240966706744	-27.281794403209474
15.68	-27.299368056065244	-27.298706939353277	-27.2812606530711
15.69	-27.298834048607876	-27.298172911950367	-27.280726902875422
15.7	-27.298300041101832	-27.29763888449801	-27.280193152622438
15.71	-27.297766033547116	-27.297104856996206	-27.279659402312152
15.72	-27.297232025943725	-27.296570829444953	-27.279125651944565
15.73	-27.296698018291657	-27.296036801844256	-27.27859190151967
15.74	-27.296164010590918	-27.29550277419411	-27.278058151037463
15.75	-27.295630002841495	-27.294968746494508	-27.277524400497953
15.76	-27.295095995043404	-27.294434718745464	-27.276990649901137
15.77	-27.29456198719663	-27.293900690946963	-27.276456899247012
15.78	-27.29402797930118	-27.293366663099018	-27.275923148535576
15.79	-27.29349397135705	-27.292832635201616	-27.27538939776683
15.8	-27.292959963364247	-27.292298607254768	-27.274855646940775
15.81	-27.292425955322763	-27.291764579258466	-27.27432189605741
15.82	-27.291891947232596	-27.29123055121271	-27.27378814511673
15.83	-27.291357939093754	-27.2906965231175	-27.273254394118737
15.84	-27.290823930906225	-27.290162494972837	-27.272720643063433
15.85	-27.29026270900183	-27.289601253000914	-27.272159677303563
15.86	-27.289473909076378	-27.288812432090456	-27.271371125326603
15.87	-27.28868510910449	-27.288023611132754	-27.270582573294732
15.88	-27.28789630908617	-27.28723479012781	-27.269794021207957
15.89	-27.287107509021414	-27.28644596907562	-27.269005469066276
15.9	-27.286318708910215	-27.28565714797618	-27.268216916869683
15.91	-27.28552990875258	-27.2848683268295	-27.26742836461818
15.92	-27.28474110854851	-27.28407950563557	-27.26663981231177
15.93	-27.283952308298	-27.283290684394398	-27.26585125995045
15.94	-27.283163508001053	-27.282501863105974	-27.265062707534213
15.95	-27.282374707657663	-27.281713041770306	-27.264274155063067
15.96	-27.281585907267836	-27.280924220387387	-27.26348560253701
15.97	-27.280797106831567	-27.280135398957217	-27.262697049956035
15.98	-27.280008306348858	-27.279346577479803	-27.26190849732015
15.99	-27.279219505819707	-27.278557755955134	-27.26111994462935
16.	-27.27843070524412	-27.277768934383218	-27.260331391883632
16.01	-27.277641904622083	-27.276980112764054	-27.259542839082997
16.02	-27.27685310395361	-27.276191291097632	-27.258754286227447
16.03	-27.276064303238687	-27.275402469383963	-27.25796573331698
16.04	-27.275275502477324	-27.27461364762304	-27.257177180351594
16.05	-27.27448670166952	-27.273824825814863	-27.256388627331283
16.060000000000002	-27.27369790081527	-27.273036003959433	-27.255600074256062
16.07	-27.272909099914575	-27.272247182056752	-27.254811521125916
16.080000000000002	-27.272120298967437	-27.271458360106813	-27.254022967940845
16.09	-27.27133149797385	-27.270669538109622	-27.253234414700856
16.1	-27.270542696933816	-27.269880716065174	-27.252445861405942
16.110000000000003	-27.269753895847337	-27.26909189397347	-27.251657308056107
16.12	-27.26896509471441	-27.26830307183451	-27.25086875465135
16.130000000000003	-27.268176293535042	-27.267514249648293	-27.250080201191665
16.14	-27.26738749230922	-27.26672542741482	-27.249291647677055
16.150000000000002	-27.26659869103695	-27.26593660513409	-27.24850309410752
16.16	-27.26580988971823	-27.2651477828061	-27.247714540483056
16.17	-27.265021088353063	-27.26435896043085	-27.246925986803667
16.180000000000003	-27.264232286941446	-27.26357013800834	-27.24613743306935
16.19	-27.26344348548338	-27.262781315538575	-27.245348879280105
16.200000000000003	-27.262654683978862	-27.261992493021545	-27.244560325435927
16.21	-27.261865882427895	-27.261203670457256	-27.243771771536817
16.220000000000002	-27.261024800559404	-27.26036256746173	-27.24293093576903
16.23	-27.25996069852721	-27.259298443820043	-27.241867073248347
16.240000000000002	-27.258896596450693	-27.258234320133205	-27.240803210675068
16.25	-27.25783249432985	-27.25717019640122	-27.23973934804921
16.26	-27.256768392164684	-27.256106072624085	-27.238675485370763
16.270000000000003	-27.25570428995519	-27.255041948801797	-27.237611622639726
16.28	-27.25464018770137	-27.25397782493436	-27.236547759856105
16.290000000000003	-27.253576085403225	-27.25291370102177	-27.235483897019897
16.3	-27.252511983060753	-27.251849577064032	-27.234420034131094
16.310000000000002	-27.251447880673954	-27.250785453061145	-27.2333561711897
16.32	-27.250383778242824	-27.2497213290131	-27.23229230819572
16.330000000000002	-27.249319675767367	-27.2486572049199	-27.23122844514915
16.340000000000003	-27.248255573247583	-27.247593080781552	-27.230164582049984
16.35	-27.247191470683468	-27.246528956598045	-27.229100718898223
16.360000000000003	-27.246127368075026	-27.24546483236939	-27.228036855693873
16.37	-27.245063265422253	-27.244400708095576	-27.226972992436924
16.380000000000003	-27.243999162725146	-27.243336583776607	-27.225909129127388
16.39	-27.24293505998371	-27.242272459412483	-27.22484526576525
16.400000000000002	-27.241870957197946	-27.2412083350032	-27.223781402350518
16.41	-27.24080685436785	-27.240144210548763	-27.22271753888319
16.42	-27.23974275149342	-27.23908008604917	-27.221653675363267
16.430000000000003	-27.238678648574655	-27.238015961504416	-27.22058981179074
16.44	-27.23761454561156	-27.236951836914507	-27.21952594816562
16.450000000000003	-27.236550442604134	-27.235887712279435	-27.2184620844879
16.46	-27.23548633955237	-27.23482358759921	-27.217398220757577
16.470000000000002	-27.234422236456275	-27.23375946287382	-27.216334356974656
16.48	-27.233358133315843	-27.232695338103273	-27.215270493139133
16.490000000000002	-27.232294030131076	-27.231631213287564	-27.21420662925101
16.5	-27.231229926901975	-27.230567088426696	-27.21314276531028
16.51	-27.23016582362854	-27.229502963520666	-27.21207890131695
16.520000000000003	-27.229101720310766	-27.228438838569474	-27.211015037271018
16.53	-27.228037616948654	-27.22737471357312	-27.209951173172477
16.540000000000003	-27.22697351354221	-27.2263105885316	-27.208887309021335
16.55	-27.225909410091425	-27.22524646344492	-27.207823444817585
16.560000000000002	-27.2248453065963	-27.224182338313078	-27.20675958056123
16.57	-27.22378120305684	-27.22311821313607	-27.20569571625227
16.580000000000002	-27.22271709947304	-27.222054087913893	-27.204631851890696
16.590000000000003	-27.221652995844902	-27.220989962646556	-27.203567987476518
16.6	-27.220463269902407	-27.219800214982968	-27.202378497787127
16.610000000000003	-27.21909506419767	-27.21843198744114	-27.201010524132492
16.62	-27.217726858450614	-27.217063759856167	-27.199642550427527
16.630000000000003	-27.216358652661228	-27.21569553222805	-27.19827457667224
16.64	-27.214990446829518	-27.214327304556782	-27.19690660286662
16.650000000000002	-27.213622240955484	-27.212959076842367	-27.195538629010674
16.66	-27.21225403503912	-27.211590849084804	-27.194170655104404
16.67	-27.21088582908043	-27.210222621284093	-27.192802681147796
16.680000000000003	-27.20951762307941	-27.20885439344023	-27.191434707140864
16.69	-27.20814941703606	-27.207486165553217	-27.190066733083597
16.700000000000003	-27.20678121095039	-27.206117937623056	-27.188698758976003
16.71	-27.205413004822386	-27.204749709649747	-27.18733078481807
16.720000000000002	-27.204044798652053	-27.20338148163328	-27.185962810609812
16.73	-27.202676592439392	-27.202013253573668	-27.184594836351216
16.740000000000002	-27.201308386184397	-27.200645025470898	-27.18322686204229
16.75	-27.199940179887076	-27.19927679732498	-27.181858887683028
16.76	-27.198571973547423	-27.197908569135908	-27.18049091327343
16.770000000000003	-27.197203767165437	-27.19654034090368	-27.1791229388135
16.78	-27.19583556074112	-27.195172112628303	-27.177754964303226
16.790000000000003	-27.194467354274472	-27.19380388430977	-27.176386989742625
16.8	-27.193099147765494	-27.19243565594808	-27.175019015131678
16.810000000000002	-27.191730941214182	-27.19106742754324	-27.173651040470396
16.82	-27.190362734620535	-27.18969919909524	-27.172283065758776
16.830000000000002	-27.188994527984555	-27.188330970604085	-27.170915090996818
16.840000000000003	-27.18762632130624	-27.186962742069774	-27.16954711618452
16.85	-27.186258114585595	-27.185594513492305	-27.16817914132188
16.860000000000003	-27.184889907822615	-27.184226284871684	-27.1668111664089
16.87	-27.183521701017295	-27.1828580562079	-27.165443191445576
16.880000000000003	-27.182153494169643	-27.18148982750096	-27.164075216431915
16.89	-27.180785287279658	-27.180121598750862	-27.162707241367904
16.900000000000002	-27.17941708034733	-27.1787533699576	-27.161339266253552
16.91	-27.17804887337267	-27.177385141121185	-27.15997129108886
16.92	-27.176680666355672	-27.176016912241607	-27.15860331587382
16.930000000000003	-27.175312459296336	-27.17464868331887	-27.157235340608434
16.94	-27.173944252194666	-27.173280454352973	-27.155867365292703
16.950000000000003	-27.17257604505065	-27.171912225343913	-27.154499389926624
16.96	-27.1712078378643	-27.170543996291695	-27.153131414510202
16.970000000000002	-27.16983963063561	-27.169175767196307	-27.151763439043428
16.98	-27.168471423364586	-27.167807538057765	-27.15039546352631
16.990000000000002	-27.166843162292693	-27.1661792552323	-27.148767429452416
17.	-27.1651311265458	-27.164467197768005	-27.147055619166277
17.01	-27.163419090758474	-27.162755140262476	-27.14534380883201
17.020000000000003	-27.16170705493072	-27.161043082715715	-27.143631998449603
17.03	-27.15999501906253	-27.159331025127717	-27.141920188019068
17.040000000000003	-27.158282983153907	-27.157618967498482	-27.140208377540397
17.05	-27.15657094720485	-27.155906909828012	-27.138496567013593
17.060000000000002	-27.154858911215364	-27.15419485211631	-27.136784756438654
17.07	-27.153146875185445	-27.15248279436337	-27.13507294581558
17.080000000000002	-27.15143483911509	-27.150770736569193	-27.133361135144366
17.090000000000003	-27.149722803004302	-27.149058678733777	-27.13164932442502
17.1	-27.148010766853083	-27.14734662085713	-27.129937513657538
17.110000000000003	-27.14629873066142	-27.14563456293924	-27.128225702841913
17.12	-27.144586694429332	-27.143922504980118	-27.126513891978153
17.130000000000003	-27.1428746581568	-27.142210446979753	-27.124802081066253
17.14	-27.141162621843836	-27.14049838893815	-27.123090270106214
17.150000000000002	-27.139450585490433	-27.138786330855304	-27.121378459098036
17.16	-27.137738549096596	-27.137074272731223	-27.11966664804172
17.17	-27.136026512662323	-27.1353622145659	-27.117954836937255
17.180000000000003	-27.13431447618761	-27.133650156359337	-27.11624302578465
17.19	-27.132602439672457	-27.131938098111533	-27.114531214583913
17.200000000000003	-27.13089040311687	-27.13022603982249	-27.11281940333502
17.21	-27.129178366520843	-27.128513981492205	-27.11110759203799
17.220000000000002	-27.12746632988438	-27.126801923120677	-27.109395780692818
17.23	-27.125754293207475	-27.125089864707906	-27.107683969299497
17.240000000000002	-27.124042256490128	-27.12337780625389	-27.105972157858034
17.250000000000004	-27.122330219732344	-27.121665747758634	-27.104260346368424
17.26	-27.12061818293412	-27.119953689222132	-27.102548534830667
17.270000000000003	-27.118906146095455	-27.118241630644388	-27.100836723244765
17.28	-27.11719410921635	-27.1165295720254	-27.099124911610712
17.290000000000003	-27.1154820722968	-27.114817513365164	-27.097413099928517
17.3	-27.113770035336813	-27.113105454663685	-27.09570128819817
17.310000000000002	-27.11205799833638	-27.11139339592096	-27.093989476419676
17.32	-27.110345961295504	-27.109681337136987	-27.092277664593027
17.330000000000002	-27.10863392421419	-27.10796927831177	-27.090565852718235
17.340000000000003	-27.106921887092426	-27.106257219445304	-27.088854040795287
17.35	-27.105209849930223	-27.10454516053759	-27.087142228824188
17.360000000000003	-27.10349781272757	-27.10283310158863	-27.08543041680494
17.37	-27.10178577548448	-27.10112104259842	-27.08371860473754
17.380000000000003	-27.09999449389396	-27.09932973935207	-27.081927547222655
17.39	-27.09788458636271	-27.097219810534476	-27.07981785936744
17.400000000000002	-27.09577467879282	-27.095109881677473	-27.07770817146622
17.41	-27.0936647711843	-27.092999952781067	-27.075598483519
17.42	-27.09155486353714	-27.090890023845255	-27.073488795525773
17.430000000000003	-27.089444955851345	-27.088780094870035	-27.071379107486543
17.44	-27.08733504812691	-27.086670165855413	-27.069269419401305
17.450000000000003	-27.08522514036384	-27.084560236801384	-27.067159731270063
17.46	-27.08311523256213	-27.082450307707944	-27.065050043092818
17.470000000000002	-27.081005324721783	-27.080340378575098	-27.06294035486956
17.48	-27.0788954168428	-27.07823044940285	-27.060830666600303
17.490000000000002	-27.076785508925173	-27.076120520191186	-27.058720978285027
17.500000000000004	-27.07467560096891	-27.074010590940112	-27.05661128992375
17.51	-27.07256569297401	-27.071900661649636	-27.054501601516467
17.520000000000003	-27.070455784940464	-27.069790732319746	-27.05239191306317
17.53	-27.068345876868282	-27.06768080295045	-27.050282224563862
17.540000000000003	-27.066235968757457	-27.065570873541738	-27.048172536018548
17.55	-27.064126060607997	-27.063460944093624	-27.046062847427223
17.560000000000002	-27.06201615241989	-27.061351014606092	-27.043953158789883
17.57	-27.05990624419314	-27.059241085079147	-27.04184347010653
17.580000000000002	-27.05779633592775	-27.057131155512796	-27.03973378137717
17.590000000000003	-27.055686427623723	-27.055021225907034	-27.037624092601792
17.6	-27.053576519281044	-27.052911296261854	-27.035514403780404
17.610000000000003	-27.05146661089973	-27.05080136657726	-27.033404714913
17.62	-27.049356702479773	-27.04869143685326	-27.031295025999583
17.630000000000003	-27.047246794021166	-27.046581507089844	-27.02918533704015
17.64	-27.04513688552392	-27.044471577287013	-27.027075648034703
17.650000000000002	-27.043026976988028	-27.042361647444764	-27.024965958983234
17.66	-27.040917068413492	-27.040251717563105	-27.022856269885754
17.67	-27.03880715980031	-27.038141787642033	-27.020746580742255
17.680000000000003	-27.03669725114848	-27.03603185768154	-27.018636891552738
17.69	-27.03458734245801	-27.033921927681636	-27.016527202317203
17.700000000000003	-27.032477433728893	-27.03181199764231	-27.01441751303565
17.71	-27.030367524961125	-27.029702067563573	-27.012307823708078
17.720000000000002	-27.028257616154715	-27.027592137445414	-27.010198134334484
17.73	-27.026147707309658	-27.02548220728784	-27.008088444914872
17.740000000000002	-27.02403779842595	-27.02337227709085	-27.005978755449238
17.750000000000004	-27.021927889503598	-27.02126234685444	-27.003869065937582
17.76	-27.019817980542598	-27.019152416578613	-27.001759376379905
17.770000000000003	-27.01770807154295	-27.017042486263364	-26.999649686776202
17.78	-27.01559816250465	-27.014932555908697	-26.99753999712648
17.790000000000003	-27.013149977706842	-27.01248435031755	-26.995092028259904
17.8	-27.010570625859504	-27.009904977879245	-26.992512890999
17.810000000000002	-27.00799127397523	-27.00732560540328	-26.989933753694153
17.82	-27.005411922054027	-27.004746232889662	-26.987354616345367
17.830000000000002	-27.002832570095887	-27.00216686033838	-26.98477547895263
17.840000000000003	-27.000253218100816	-26.99958748774944	-26.982196341515955
17.85	-26.997673866068812	-26.997008115122842	-26.979617204035335
17.860000000000003	-26.99509451399987	-26.994428742458584	-26.97703806651077
17.87	-26.992515161893994	-26.991849369756665	-26.974458928942262
17.880000000000003	-26.98993580975118	-26.989269997017086	-26.9718797913298
17.89	-26.987356457571437	-26.986690624239852	-26.9693006536734
17.900000000000002	-26.984777105354755	-26.984111251424952	-26.96672151597305
17.91	-26.98219775310114	-26.981531878572394	-26.96414237822875
17.92	-26.979618400810583	-26.97895250568217	-26.961563240440505
17.930000000000003	-26.977039048483093	-26.976373132754286	-26.95898410260831
17.94	-26.974459696118668	-26.97379375978874	-26.95640496473217
17.950000000000003	-26.971880343717302	-26.971214386785533	-26.953825826812075
17.96	-26.969300991279	-26.96863501374466	-26.95124668884803
17.970000000000002	-26.966721638803758	-26.966055640666124	-26.94866755084004
17.98	-26.964142286291583	-26.96347626754993	-26.946088412788097
17.990000000000002	-26.961562933742464	-26.96089689439606	-26.9435092746922
18.000000000000004	-26.95898358115641	-26.958317521204535	-26.940930136552353
18.01	-26.956404228533415	-26.955738147975346	-26.938350998368556
18.020000000000003	-26.95382487587348	-26.953158774708488	-26.9357718601408
18.03	-26.951245523176606	-26.950579401403964	-26.933192721869098
18.040000000000003	-26.94866617044279	-26.948000028061777	-26.930613583553438
18.05	-26.946086817672036	-26.94542065468192	-26.928034445193827
18.060000000000002	-26.94350746486434	-26.9428412812644	-26.92545530679026
18.07	-26.940928112019705	-26.940261907809216	-26.922876168342732
18.080000000000002	-26.938348759138126	-26.93768253431636	-26.920297029851252
18.090000000000003	-26.935769406219606	-26.935103160785836	-26.917717891315817
18.1	-26.933190053264145	-26.932523787217644	-26.915138752736425
18.110000000000003	-26.93061070027174	-26.929944413611786	-26.912559614113075
18.12	-26.928031347242396	-26.927365039968258	-26.909980475445767
18.130000000000003	-26.925451994176104	-26.92478566628706	-26.907401336734505
18.14	-26.92287264107287	-26.922206292568195	-26.90482219797928
18.150000000000002	-26.920293287932694	-26.91962691881166	-26.902243059180094
18.16	-26.91771393475558	-26.917047545017454	-26.899663920336952
18.17	-26.915134581541512	-26.91446817118558	-26.89708478144985
18.180000000000003	-26.9125552282905	-26.911888797316028	-26.894505642518784
18.19	-26.909975875002548	-26.909309423408814	-26.89192650354376
18.200000000000003	-26.907230085608024	-26.90656361368099	-26.889180927210962
18.21	-26.9040943529725	-26.903427861383165	-26.88604540471538
18.220000000000002	-26.900958620301655	-26.90029210904935	-26.88290988217784
18.23	-26.8978228875955	-26.89715635667955	-26.879774359598358
18.240000000000002	-26.894687154854022	-26.89402060427376	-26.87663883697692
18.250000000000004	-26.89155142207723	-26.890884851831977	-26.873503314313535
18.26	-26.888415689265123	-26.88774909935421	-26.870367791608192
18.270000000000003	-26.8852799564177	-26.884613346840453	-26.8672322688609
18.28	-26.882144223534958	-26.881477594290704	-26.864096746071656
18.290000000000003	-26.8790084906169	-26.87834184170497	-26.860961223240455
18.3	-26.875872757663522	-26.875206089083242	-26.857825700367304
18.310000000000002	-26.872737024674827	-26.872070336425523	-26.854690177452195
18.32	-26.869601291650813	-26.868934583731818	-26.85155465449513
18.330000000000002	-26.86646555859148	-26.865798831002113	-26.848419131496115
18.340000000000003	-26.863329825496823	-26.86266307823642	-26.845283608455137
18.35	-26.860194092366854	-26.85952732543474	-26.842148085372212
18.360000000000003	-26.85705835920156	-26.856391572597065	-26.839012562247323
18.37	-26.853922626000948	-26.853255819723394	-26.835877039080476
18.380000000000003	-26.850786892765015	-26.850120066813734	-26.832741515871675
18.39	-26.847651159493765	-26.84698431386808	-26.829605992620916
18.400000000000002	-26.84451542618719	-26.843848560886432	-26.826470469328196
18.41	-26.841379692845294	-26.840712807868787	-26.823334945993523
18.42	-26.838243959468077	-26.83757705481515	-26.820199422616884
18.430000000000003	-26.83510822605554	-26.83444130172552	-26.81706389919829
18.44	-26.83197249260768	-26.831305548599893	-26.81392837573773
18.450000000000003	-26.828836759124496	-26.82816979543827	-26.810792852235213
18.46	-26.82570102560599	-26.825034042240656	-26.807657328690738
18.470000000000002	-26.82256529205216	-26.82189828900704	-26.804521805104294
18.48	-26.81942955846301	-26.818762535737434	-26.80138628147589
18.490000000000002	-26.81629382483853	-26.815626782431824	-26.798250757805526
18.500000000000004	-26.81315809117873	-26.81249102909022	-26.795115234093196
18.51	-26.810022357483607	-26.809355275712623	-26.791979710338904
18.520000000000003	-26.80688662375316	-26.806219522299024	-26.788844186542647
18.53	-26.803750889987384	-26.80308376884943	-26.785708662704426
18.540000000000003	-26.80061515618629	-26.799948015363835	-26.78257313882424
18.55	-26.797479422349866	-26.796812261842245	-26.77943761490209
18.560000000000002	-26.794343688478115	-26.79367650828465	-26.77630209093797
18.57	-26.79120795457104	-26.79054075469106	-26.77316656693189
18.580000000000002	-26.788072220628635	-26.78740500106147	-26.77003104288384
18.590000000000003	-26.784936486650906	-26.78426924739588	-26.76689551879382
18.6	-26.781800752637853	-26.781133493694288	-26.76375999466184
18.610000000000003	-26.778665018589468	-26.7779977399567	-26.760624470487883
18.62	-26.775529284505758	-26.774861986183108	-26.757488946271966
18.630000000000003	-26.771820819877295	-26.771153502899793	-26.753780688173965
18.64	-26.76805768566777	-26.76739035013366	-26.75001776017071
18.650000000000002	-26.764294551424463	-26.763627197333136	-26.746254832127416
18.66	-26.760531417147384	-26.759864044498222	-26.7424919040441
18.67	-26.756768282836518	-26.75610089162891	-26.738728975920754
18.680000000000003	-26.75300514849188	-26.75233773872521	-26.734966047757368
18.69	-26.74924201411346	-26.748574585787114	-26.731203119553957
18.700000000000003	-26.74547887970126	-26.744811432814625	-26.72744019131051
18.71	-26.741715745255284	-26.741048279807742	-26.72367726302703
18.720000000000002	-26.737952610775523	-26.737285126766462	-26.71991433470352
18.73	-26.734189476261985	-26.733521973690795	-26.716151406339975
18.740000000000002	-26.73042634171467	-26.729758820580727	-26.712388477936393
18.750000000000004	-26.726663207133566	-26.725995667436266	-26.708625549492783
18.76	-26.722900072518687	-26.722232514257406	-26.704862621009134
18.770000000000003	-26.719136937870022	-26.718469361044153	-26.70109969248545
18.78	-26.715373803187582	-26.714706207796507	-26.69733676392173
18.790000000000003	-26.71161066847135	-26.71094305451446	-26.693573835317974
18.8	-26.70784753372135	-26.70717990119802	-26.689810906674182
18.810000000000002	-26.70408439893756	-26.703416747847182	-26.686047977990352
18.82	-26.700321264119985	-26.699653594461942	-26.682285049266486
18.830000000000002	-26.69655812926863	-26.69589044104231	-26.678522120502578
18.840000000000003	-26.69279499438349	-26.692127287588278	-26.674759191698634
18.85	-26.68903185946457	-26.68836413409985	-26.670996262854654
18.860000000000003	-26.685268724511864	-26.68460098057702	-26.667233333970632
18.87	-26.681505589525376	-26.680837827019793	-26.66347040504657
18.880000000000003	-26.6777424545051	-26.677074673428166	-26.65970747608247
18.89	-26.673979319451046	-26.67331151980214	-26.65594454707833
18.900000000000002	-26.6702161843632	-26.66954836614171	-26.65218161803415
18.91	-26.66645304924157	-26.665785212446888	-26.648418688949924
18.92	-26.662689914086155	-26.662022058717664	-26.644655759825657
18.930000000000003	-26.658926778896955	-26.658258904954035	-26.64089283066135
18.94	-26.65516364367397	-26.654495751156006	-26.637129901457005
18.950000000000003	-26.651400508417197	-26.65073259732358	-26.63336697221261
18.96	-26.64763737312664	-26.646969443456747	-26.62960404292817
18.970000000000002	-26.64387423780229	-26.64320628955551	-26.62584111360369
18.98	-26.64011110244416	-26.639443135619878	-26.622078184239168
18.990000000000002	-26.636347967052238	-26.63567998164984	-26.6183152548346
19.000000000000004	-26.63258483162653	-26.631916827645398	-26.614552325389983
19.01	-26.628821696167037	-26.62815367360656	-26.610789395905325
19.020000000000003	-26.62505856067375	-26.624390519533307	-26.607026466380617
19.03	-26.621295425146677	-26.62062736542566	-26.603263536815867
19.040000000000003	-26.617532289585817	-26.616864211283605	-26.599500607211063
19.05	-26.613769153991164	-26.613101057107144	-26.59573767756622
19.060000000000002	-26.609724513127126	-26.609056398367745	-26.591693240956264
19.07	-26.60543937744301	-26.604771245411758	-26.58740830807694
19.080000000000002	-26.601154241726576	-26.6004860924229	-26.58312337515944
19.090000000000003	-26.596869105977827	-26.596200939401182	-26.57883844220376
19.1	-26.592583970196767	-26.591915786346593	-26.574553509209903
19.110000000000003	-26.588298834383384	-26.587630633259135	-26.570268576177863
19.12	-26.584013698537692	-26.583345480138814	-26.565983643107646
19.130000000000003	-26.579728562659675	-26.57906032698562	-26.561698709999245
19.14	-26.57544342674935	-26.57477517379956	-26.557413776852666
19.150000000000002	-26.571158290806704	-26.57049002058063	-26.553128843667903
19.16	-26.56687315483174	-26.56620486732883	-26.548843910444962
19.17	-26.562588018824464	-26.56191971404416	-26.54455897718384
19.180000000000003	-26.558302882784865	-26.55763456072662	-26.54027404388453
19.19	-26.554017746712947	-26.55334940737621	-26.535989110547042
19.200000000000003	-26.549732610608714	-26.54906425399293	-26.531704177171367
19.21	-26.545447474472166	-26.544779100576783	-26.52741924375751
19.220000000000002	-26.54116233830329	-26.54049394712776	-26.52313431030547
19.23	-26.536877202102104	-26.53620879364587	-26.51884937681525
19.240000000000002	-26.53259206586859	-26.5319236401311	-26.51456444328684
19.250000000000004	-26.528306929602767	-26.52763848658347	-26.51027950972024
19.26	-26.52402179330462	-26.523353333002962	-26.505994576115462
19.270000000000003	-26.51973665697415	-26.51906817938958	-26.501709642472495
19.28	-26.515451520611364	-26.514783025743327	-26.497424708791346
19.290000000000003	-26.511166384216253	-26.510497872064203	-26.493139775072006
19.3	-26.506881247788826	-26.506212718352206	-26.488854841314478
19.310000000000002	-26.502596111329073	-26.501927564607332	-26.484569907518765
19.32	-26.498310974837004	-26.497642410829588	-26.480284973684864
19.330000000000002	-26.494025838312606	-26.493357257018964	-26.47600003981277
19.340000000000003	-26.489740701755892	-26.489072103175467	-26.471715105902494
19.35	-26.485455565166856	-26.4847869492991	-26.467430171954028
19.360000000000003	-26.481170428545497	-26.480501795389856	-26.463145237967368
19.37	-26.476885291891815	-26.476216641447735	-26.458860303942522
19.380000000000003	-26.472600155205807	-26.47193148747274	-26.454575369879485
19.39	-26.46831501848748	-26.46764633346487	-26.450290435778257
19.400000000000002	-26.464029881736828	-26.46336117942412	-26.446005501638837
19.41	-26.459744744953856	-26.459076025350498	-26.44172056746123
19.42	-26.455459608138558	-26.454790871243997	-26.437435633245425
19.430000000000003	-26.45117447129093	-26.45050571710462	-26.43315069899143
19.44	-26.446889334410983	-26.446220562932364	-26.428865764699243
19.450000000000003	-26.44260419749871	-26.44193540872723	-26.42458083036886
19.46	-26.438319060554115	-26.437650254489224	-26.420295896000287
19.470000000000002	-26.43403392357719	-26.43336510021833	-26.416010961593514
19.48	-26.429748786567945	-26.429079945914566	-26.411726027148557
19.490000000000002	-26.425463649526368	-26.42479479157792	-26.407441092665398
19.500000000000004	-26.42123524686845	-26.42056637184111	-26.403212892121676
19.51	-26.417315195526513	-26.416646304597744	-26.39929304050588
19.520000000000003	-26.413395144153654	-26.412726237322964	-26.39537318885368
19.53	-26.409475092749876	-26.408806170016778	-26.39145333716508
19.540000000000003	-26.40555504131518	-26.40488610267918	-26.387533485440073
19.55	-26.401634989849565	-26.400966035310173	-26.383613633678667
19.560000000000002	-26.397714938353026	-26.397045967909754	-26.379693781880857
19.57	-26.39379488682557	-26.393125900477926	-26.375773930046645
19.580000000000002	-26.38987483526719	-26.389205833014685	-26.371854078176025
19.590000000000003	-26.38595478367789	-26.385285765520035	-26.367934226269004
19.6	-26.382034732057672	-26.381365697993974	-26.36401437432558
19.610000000000003	-26.378114680406526	-26.377445630436497	-26.360094522345747
19.62	-26.37419462872446	-26.37352556284761	-26.356174670329512
19.630000000000003	-26.37027457701147	-26.369605495227308	-26.35225481827687
19.64	-26.366354525267564	-26.3656854275756	-26.348334966187824
19.650000000000002	-26.36243447349273	-26.361765359892473	-26.344415114062368
19.66	-26.358514421686976	-26.357845292177938	-26.34049526190051
19.67	-26.354594369850297	-26.353925224431983	-26.336575409702238
19.680000000000003	-26.350674317982694	-26.350005156654618	-26.332655557467564
19.69	-26.34675426608417	-26.34608508884584	-26.328735705196483
19.700000000000003	-26.342834214154717	-26.34216502100564	-26.324815852888985
19.71	-26.338914162194346	-26.338244953134037	-26.320896000545087
19.720000000000002	-26.334994110203045	-26.334324885231013	-26.316976148164777
19.73	-26.331074058180825	-26.33040481729658	-26.31305629574806
19.740000000000002	-26.327154006127678	-26.32648474933072	-26.30913644329493
19.750000000000004	-26.323233954043605	-26.322564681333454	-26.305216590805387
19.76	-26.31931390192861	-26.31864461330477	-26.30129673827944
19.770000000000003	-26.315393849782684	-26.31472454524467	-26.297376885717078
19.78	-26.311473797605835	-26.310804477153148	-26.293457033118305
19.790000000000003	-26.307553745398057	-26.306884409030214	-26.28953718048312
19.8	-26.303633693159355	-26.302964340875864	-26.285617327811526
19.810000000000002	-26.299713640889728	-26.299044272690093	-26.281697475103517
19.82	-26.29579358858917	-26.29512420447291	-26.2777776223591
19.830000000000002	-26.29187353625769	-26.291204136224305	-26.273857769578264
19.840000000000003	-26.287953483895276	-26.287284067944285	-26.269937916761016
19.85	-26.284033431501943	-26.283363999632847	-26.266018063907357
19.860000000000003	-26.280113379077672	-26.279443931289983	-26.26209821101728
19.87	-26.276193326622483	-26.27552386291571	-26.25817835809079
19.880000000000003	-26.27227327413636	-26.27160379451001	-26.254258505127886
19.89	-26.26835322161931	-26.267683726072896	-26.250338652128566
19.900000000000002	-26.26443316907133	-26.263763657604358	-26.24641879909283
19.91	-26.260513116492422	-26.259843589104403	-26.242498946020678
19.92	-26.256593063882587	-26.255923520573027	-26.23857909291211
19.930000000000003	-26.252673011241818	-26.252003452010232	-26.234659239767126
19.94	-26.24875295857012	-26.248083383416013	-26.23073938658572
19.950000000000003	-26.244832905867494	-26.244163314790374	-26.2268195333679
19.96	-26.24091285313394	-26.240243246133318	-26.222899680113663
19.970000000000002	-26.23699280036945	-26.236323177444834	-26.21897982682301
19.98	-26.23307274757403	-26.232403108724935	-26.215059973495936
19.990000000000002	-26.229152694747683	-26.228483039973607	-26.21114012013244
20.000000000000004	-26.2252326418904	-26.22456297119086	-26.207220266732527
